Stability theory of game-theoretic group feature explanations for machine learning models

In this article, we study feature attributions of Machine Learning (ML) models originating from linear game values and coalitional values defined as operators on appropriate functional spaces. The main focus is on random games based on the conditional and marginal expectations. The first part of our work formulates a stability theory for these explanation operators by establishing certain bounds for both marginal and conditional explanations. The differences between the two games are then elucidated, such as showing that the marginal explanations can become discontinuous on some naturally-designed domains, while the conditional explanations remain stable. In the second part of our work, group explanation methodologies are devised based on game values with coalition structure, where the features are grouped based on dependencies. We show analytically that grouping features this way has a stabilizing effect on the marginal operator on both group and individual levels, and allows for the unification of marginal and conditional explanations. Our results are verified in a number of numerical experiments where an information-theoretic measure of dependence is used for grouping.

==> norms_synthetic_1/_final_study_paper_.json <==
{
  
  "example_tag" : "_final_study_paper_",

  "partition" : [[0,1],[2]],
  
  "seed" : 123,
  
  "generating_model_number" : 1,

  "generating_model_params" : { "eps_pred": 0.05, "gap" : 1.0 },

  "sample_train_size" : 25000,

  "sample_test_size"  : 25000,

  "expl_size" : 1000,

  "ave_size"  : 1000,

  "model_type_1" : "XGBoost",
  
  "model_type_2" : "GBM",
  
  "model_key_1" : "0",
  
  "model_key_2" : "1",


  "model_params_dict": {
    
    "0": ["XGBoost", { "n_estimators": 300,
                      "max_depth": 5,  
                      "subsample": 1,
                      "early_stopping_rounds" : null,
                      "alpha" :  10,
                      "lambda" : 10,
                      "learning_rate": 0.1                 
                      } ],
 
   "1": [ "GBM", { "n_estimators": 500,
                                  "min_samples_split": 5,
                                  "n_iter_no_change": null,
                                  "subsample": 1,
                                  "learning_rate": 0.1,
                                  "verbose": false } ] },

  "progress_bar_status" : true,
  
  "pipeline" :
    {
      "step_1_train"     : false,
      "step_2_explain"   : false,
      "step_3_plot"      : true
    }
}

==> norms_synthetic_1/metrics_model.json <==
{
    "Y_pred_mean_train_1": 0.004819490481168032,
    "Y_pred_mean_train_2": 0.004747008087870646,
    "L2_norm_centered_train_m1": 1.3794821500778198,
    "L2_norm_centered_train_m2": 1.378210459728866,
    "L2_error_train_1": 0.05300350531737185,
    "L2_error_train_2": 0.08097050368347115,
    "L2_error_test_1": 0.057022818519941225,
    "L2_error_test_2": 0.08820599392109492,
    "L2_rerror_train_1": 0.03838709696630557,
    "L2_rerror_train_2": 0.05864183052982522,
    "L2_rerror_test_1": 0.04106033656763603,
    "L2_rerror_test_2": 0.06351435954391593,
    "L2_norm_train_1": 1.3794904947280884,
    "L2_norm_train_2": 1.3782186348296988,
    "L2_rdiff_train": 0.06542604838535937,
    "L2_rdiff_test": 0.06953947695936606,
    "L2_diff_train": 0.09025461185522324,
    "L2_diff_test": 0.0963966226255399
}

==> norms_synthetic_1/metrics_shap.json <==
{
    "L2_mshap_sing_norm_1": [
        0.026186259636877415,
        0.6667393405092422,
        0.6825872961240245
    ],
    "L2_mshap_sing_norm_2": [
        0.1926779147540593,
        0.5137409108646442,
        0.6854753706460514
    ],
    "L2_mshap_group_norm_1": [
        0.6817312241673955,
        0.6814787590759911
    ],
    "L2_mshap_group_norm_2": [
        0.6827862952098278,
        0.6819938625133276
    ],
    "L2_mshap_sing_diff": [
        0.1810233372077146,
        0.18680777902370274,
        0.05088739902310064
    ],
    "L2_mshap_sing_diff_tot": 0.2650587148103657,
    "L2_mshap_group_diff": [
        0.052045771215879194,
        0.048530459633830264
    ],
    "L2_mshap_group_diff_tot": 0.07116156134969544,
    "L2_aggr_indiv_diff_shap": [
        0.26012803562397213,
        0.05088739902310064
    ]
}

==> norms_synthetic_2/_final_paper_revision_.json <==
{

  "example_tag" : "_final_paper_revision_",

  "partition" : [[0,1],[2]],
  
  "seed" : 123,

  "generating_model_number" : 1,

  "sample_train_size" : 25000,

  "sample_test_size"  : 25000,

  "expl_size" : 1000,

  "ave_size"  : 1000,
  
  "eps_pred_list" : [ 0.0, 0.001, 0.0025, 0.005, 0.01 ],

  "model_key" : "0",


  "model_params_dict": {
    
    "0": ["XGBoost", { "n_estimators": 300,
                      "max_depth": 5,  
                      "subsample": 1,
                      "early_stopping_rounds" : null,
                      "alpha" :  10,
                      "lambda" : 10,
                      "learning_rate": 0.1                 
                      } ],
 
   "1": [ "GBM", { "n_estimators": 500,
                                  "min_samples_split": 5,
                                  "n_iter_no_change": null,
                                  "subsample": 1,
                                  "learning_rate": 0.075,
                                  "verbose": false } ] },

  "progress_bar_status" : true,
  
  "pipeline" :
    {
      "step_1_train"     : false,
      "step_2_explain"   : false,
      "step_3_plot"      : true
    }
}

==> norms_synthetic_2/metrics_model_0.json <==
{
    "Y_pred_mean_train": 0.004068930167704821,
    "L2_norm_train": 1.3691822290420532,
    "L2_norm_centered_train": 1.3691761493682861,
    "L2_norm_centered_test": 1.3755122423171997,
    "L2_norm_test": 1.3755155801773071,
    "L2_error_train": 0.06422406886033327,
    "L2_error_test": 0.06666340603828227,
    "L2_rerror_train": 0.04665002864121392,
    "L2_rerror_test": 0.048149516283407995,
    "L2_norm_train_mix": 1.3774563074111938,
    "L2_norm_test_mix": 1.3700969219207764,
    "L2_error_train_mix": 0.06932276865115806,
    "L2_error_test_mix": 0.06996475715306094,
    "L2_rerror_train_mix": 0.05032665521089669,
    "L2_rerror_test_mix": 0.05106555312523105,
    "L2_diff_train_mix": 0.06932276865115806,
    "L2_diff_test_mix": 0.06996475715306094
}

==> norms_synthetic_2/metrics_model_1.json <==
{
    "Y_pred_mean_train": 0.00043812411604449153,
    "L2_norm_train": 1.3770670890808105,
    "L2_norm_centered_train": 1.3770670890808105,
    "L2_norm_centered_test": 1.3761705160140991,
    "L2_norm_test": 1.3762387037277222,
    "L2_error_train": 0.05294200011391678,
    "L2_error_test": 0.05791752163901864,
    "L2_rerror_train": 0.03836461829749015,
    "L2_rerror_test": 0.04198200606120799,
    "L2_norm_train_mix": 1.3825215101242065,
    "L2_norm_test_mix": 1.3751078844070435,
    "L2_error_train_mix": 0.062387252779502946,
    "L2_error_test_mix": 0.062377739177698906,
    "L2_rerror_train_mix": 0.045125701352666865,
    "L2_rerror_test_mix": 0.045362069321998426,
    "L2_diff_train_mix": 0.062387252779502946,
    "L2_diff_test_mix": 0.062377739177698906
}

==> norms_synthetic_2/metrics_model_2.json <==
{
    "Y_pred_mean_train": -0.0027201452758163214,
    "L2_norm_train": 1.3786108493804932,
    "L2_norm_centered_train": 1.378608226776123,
    "L2_norm_centered_test": 1.3794292211532593,
    "L2_norm_test": 1.379485011100769,
    "L2_error_train": 0.051717631989479464,
    "L2_error_test": 0.05610896159947019,
    "L2_rerror_train": 0.03737290903780545,
    "L2_rerror_test": 0.04049244776893716,
    "L2_norm_train_mix": 1.3802084922790527,
    "L2_norm_test_mix": 1.374053716659546,
    "L2_error_train_mix": 0.056747312986097635,
    "L2_error_test_mix": 0.060180673513091615,
    "L2_rerror_train_mix": 0.0411150295796212,
    "L2_rerror_test_mix": 0.04379790453854781,
    "L2_diff_train_mix": 0.056747312986097635,
    "L2_diff_test_mix": 0.060180673513091615
}

==> norms_synthetic_2/metrics_model_3.json <==
{
    "Y_pred_mean_train": 0.009148262441158295,
    "L2_norm_train": 1.376903772354126,
    "L2_norm_centered_train": 1.3768733739852905,
    "L2_norm_centered_test": 1.3707401752471924,
    "L2_norm_test": 1.37074613571167,
    "L2_error_train": 0.06635759777987121,
    "L2_error_test": 0.07053747563421489,
    "L2_rerror_train": 0.04802868255474386,
    "L2_rerror_test": 0.0512919926241802,
    "L2_norm_train_mix": 1.3807644844055176,
    "L2_norm_test_mix": 1.374613642692566,
    "L2_error_train_mix": 0.07180206085987502,
    "L2_error_test_mix": 0.07444009610964102,
    "L2_rerror_train_mix": 0.052001671299352036,
    "L2_rerror_test_mix": 0.054153468143840935,
    "L2_diff_train_mix": 0.07180206085987502,
    "L2_diff_test_mix": 0.07444009610964102
}

==> norms_synthetic_2/metrics_model_4.json <==
{
    "Y_pred_mean_train": -0.01867019198834896,
    "L2_norm_train": 1.3839342594146729,
    "L2_norm_centered_train": 1.3838083744049072,
    "L2_norm_centered_test": 1.3773747682571411,
    "L2_norm_test": 1.3775560855865479,
    "L2_error_train": 0.05512821769237346,
    "L2_error_test": 0.06140877500025768,
    "L2_rerror_train": 0.03966693307371758,
    "L2_rerror_test": 0.04438454967507901,
    "L2_norm_train_mix": 1.3809669017791748,
    "L2_norm_test_mix": 1.3741904497146606,
    "L2_error_train_mix": 0.06420517867066697,
    "L2_error_test_mix": 0.05811590259166999,
    "L2_rerror_train_mix": 0.04649291636747263,
    "L2_rerror_test_mix": 0.04229101039360103,
    "L2_diff_train_mix": 0.06420517867066697,
    "L2_diff_test_mix": 0.05811590259166999
}

==> norms_synthetic_2/metrics_model_5.json <==
{
    "L2_norm_train_mix": 1.3866653371201054,
    "L2_norm_test_mix": 1.3799949627599049,
    "L2_error_train_mix": 0.0,
    "L2_error_test_mix": 0.0,
    "L2_rerror_train_mix": 0.0,
    "L2_rerror_test_mix": 0.0,
    "L2_diff_train_mix": 0.0,
    "L2_diff_test_mix": 0.0
}

==> norms_synthetic_2/metrics_shap_0.json <==
{
    "L2_mshap_sing_norm": [
        0.6741374944346831,
        5.760440719678282e-08,
        0.6754956186070981
    ],
    "L2_mshap_group_norm": [
        0.6741374955467289,
        0.6754956196919178
    ],
    "L2_mshap_sing_diff": [
        0.6741374944346831,
        0.6820193001303362,
        0.03637128071518133
    ],
    "L2_mshap_sing_diff_tot": 0.9596533526299007,
    "L2_mshap_group_diff": [
        0.03784915969882985,
        0.036371280415035186
    ],
    "L2_mshap_group_diff_tot": 0.0524921796931376,
    "L2_aggr_sing_diff_shap": [
        0.9589638612340644,
        0.03637128071518133
    ]
}

==> norms_synthetic_2/metrics_shap_1.json <==
{
    "L2_mshap_sing_norm": [
        0.3343151374883989,
        0.38526685139030337,
        0.6845676143528581
    ],
    "L2_mshap_group_norm": [
        0.6809464501529375,
        0.6829094035190474
    ],
    "L2_mshap_sing_diff": [
        0.3343151374883989,
        0.335924810097324,
        0.03496945770797115
    ],
    "L2_mshap_sing_diff_tot": 0.47522095089042515,
    "L2_mshap_group_diff": [
        0.03203664844888388,
        0.028036098355511282
    ],
    "L2_mshap_group_diff_tot": 0.042571935060991495,
    "L2_aggr_sing_diff_shap": [
        0.4739325787417555,
        0.03496945770797115
    ]
}

==> norms_synthetic_2/metrics_shap_2.json <==
{
    "L2_mshap_sing_norm": [
        0.2837171319308461,
        0.46142674852008264,
        0.682280758146863
    ],
    "L2_mshap_group_norm": [
        0.6802077245087226,
        0.6815919838287997
    ],
    "L2_mshap_sing_diff": [
        0.2837171319308461,
        0.28817929332456726,
        0.03319846788489229
    ],
    "L2_mshap_sing_diff_tot": 0.4057645306357079,
    "L2_mshap_group_diff": [
        0.029016793613056657,
        0.026361691493575527
    ],
    "L2_mshap_group_diff_tot": 0.03920348313587937,
    "L2_aggr_sing_diff_shap": [
        0.40440414940021585,
        0.03319846788489229
    ]
}

==> norms_synthetic_2/metrics_shap_3.json <==
{
    "L2_mshap_sing_norm": [
        0.2140877293129473,
        0.48979357847365274,
        0.6854648133715294
    ],
    "L2_mshap_group_norm": [
        0.6785413216861241,
        0.6808900951649871
    ],
    "L2_mshap_sing_diff": [
        0.2140877293129473,
        0.22806675189950412,
        0.04061480018793255
    ],
    "L2_mshap_sing_diff_tot": 0.3154323400646634,
    "L2_mshap_group_diff": [
        0.04415074829601308,
        0.029935927206711763
    ],
    "L2_mshap_group_diff_tot": 0.05334274376917115,
    "L2_aggr_sing_diff_shap": [
        0.31280664820998255,
        0.04061480018793255
    ]
}

==> norms_synthetic_2/metrics_shap_4.json <==
{
    "L2_mshap_sing_norm": [
        0.06781319830075634,
        0.6265850317348277,
        0.6767991070536845
    ],
    "L2_mshap_group_norm": [
        0.6780838253460894,
        0.6796498193279876
    ],
    "L2_mshap_sing_diff": [
        0.06781319830075636,
        0.07506145755611913,
        0.02925339619920687
    ],
    "L2_mshap_sing_diff_tot": 0.10530248555193059,
    "L2_mshap_group_diff": [
        0.0271932814927962,
        0.025627879756560376
    ],
    "L2_mshap_group_diff_tot": 0.037366599780595096,
    "L2_aggr_sing_diff_shap": [
        0.10115756162653773,
        0.02925339619920687
    ]
}

==> norms_synthetic_2/metrics_shap_5.json <==
{
    "L2_mshap_sing_norm": [
        1.097691993129494e-16,
        0.6820193022913457,
        0.6833185678753947
    ],
    "L2_mshap_group_norm": [
        0.6820193022913458,
        0.6833185678753947
    ],
    "L2_mshap_sing_diff": [
        0.0,
        0.0,
        0.0
    ],
    "L2_mshap_sing_diff_tot": 0.0,
    "L2_mshap_group_diff": [
        0.0,
        0.0
    ],
    "L2_mshap_group_diff_tot": 0.0,
    "L2_aggr_sing_diff_shap": [
        0.0,
        0.0
    ]
}

==> pics/default_credit_stability/linkage.csv <==
8.0,9.0,0.2701243246270827,2.0
12.0,13.0,0.3060186695449477,2.0
10.0,11.0,0.32059465065329185,2.0
20.0,22.0,0.39742506572726166,4.0
2.0,3.0,0.41346722274885017,2.0
4.0,5.0,0.4386756060449326,2.0
6.0,7.0,0.4574269677667563,2.0
21.0,23.0,0.48329602711204017,6.0
24.0,25.0,0.5532101380272474,4.0
26.0,27.0,0.6071490986347512,8.0
28.0,29.0,0.6428976144514174,12.0
17.0,18.0,0.7467916475309255,2.0
19.0,31.0,0.7558639959939155,3.0
15.0,30.0,0.7598427364918722,13.0
14.0,33.0,0.7634402843104365,14.0
16.0,32.0,0.7721966938409001,4.0
34.0,35.0,0.8015812451030555,18.0
0.0,36.0,0.8514274360654377,19.0
1.0,37.0,0.9715072318003514,20.0


==> pics/default_credit_stability/step_1_data_proc.json <==
{
    "stop_seed": 1122872025
}

==> pics/default_credit_stability/step_2_mic_grouping.json <==
{
    "coales_heights":[
        0.0,
        0.2701243246270827,
        0.3060186695449477,
        0.32059465065329185,
        0.39742506572726166,
        0.41346722274885017,
        0.4386756060449326,
        0.4574269677667563,
        0.48329602711204017,
        0.5532101380272474,
        0.6071490986347512,
        0.6428976144514174,
        0.7467916475309255,
        0.7558639959939155,
        0.7598427364918722,
        0.7634402843104365,
        0.7721966938409001,
        0.8015812451030555,
        0.8514274360654377,
        0.9715072318003514
    ],
    "labels":[
        "LIMIT_BAL",
        "EDUCATION",
        "PAY_0",
        "PAY_2",
        "PAY_3",
        "PAY_4",
        "PAY_5",
        "PAY_6",
        "BILL_AMT1",
        "BILL_AMT2",
        "BILL_AMT3",
        "BILL_AMT4",
        "BILL_AMT5",
        "BILL_AMT6",
        "PAY_AMT1",
        "PAY_AMT2",
        "PAY_AMT3",
        "PAY_AMT4",
        "PAY_AMT5",
        "PAY_AMT6"
    ],
    "partition_dict":{
        "0":[
            0.0,
            [
                20,
                1
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    2
                ],
                [
                    3
                ],
                [
                    4
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    7
                ],
                [
                    12
                ],
                [
                    13
                ],
                [
                    8
                ],
                [
                    9
                ],
                [
                    10
                ],
                [
                    11
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ]
            ]
        ],
        "1":[
            0.2701243246270827,
            [
                19,
                2
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    2
                ],
                [
                    3
                ],
                [
                    4
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    7
                ],
                [
                    12
                ],
                [
                    13
                ],
                [
                    10
                ],
                [
                    11
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    8,
                    9
                ]
            ]
        ],
        "2":[
            0.3060186695449477,
            [
                18,
                2
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    2
                ],
                [
                    3
                ],
                [
                    4
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    7
                ],
                [
                    10
                ],
                [
                    11
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    8,
                    9
                ],
                [
                    12,
                    13
                ]
            ]
        ],
        "3":[
            0.32059465065329185,
            [
                17,
                2
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    2
                ],
                [
                    3
                ],
                [
                    4
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    7
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    8,
                    9
                ],
                [
                    12,
                    13
                ],
                [
                    10,
                    11
                ]
            ]
        ],
        "4":[
            0.39742506572726166,
            [
                16,
                4
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    2
                ],
                [
                    3
                ],
                [
                    4
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    7
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    12,
                    13
                ],
                [
                    8,
                    9,
                    10,
                    11
                ]
            ]
        ],
        "5":[
            0.41346722274885017,
            [
                15,
                4
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    4
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    7
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    12,
                    13
                ],
                [
                    8,
                    9,
                    10,
                    11
                ],
                [
                    2,
                    3
                ]
            ]
        ],
        "6":[
            0.4386756060449326,
            [
                14,
                4
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    6
                ],
                [
                    7
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    12,
                    13
                ],
                [
                    8,
                    9,
                    10,
                    11
                ],
                [
                    2,
                    3
                ],
                [
                    4,
                    5
                ]
            ]
        ],
        "7":[
            0.4574269677667563,
            [
                13,
                4
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    12,
                    13
                ],
                [
                    8,
                    9,
                    10,
                    11
                ],
                [
                    2,
                    3
                ],
                [
                    4,
                    5
                ],
                [
                    6,
                    7
                ]
            ]
        ],
        "8":[
            0.48329602711204017,
            [
                12,
                6
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    2,
                    3
                ],
                [
                    4,
                    5
                ],
                [
                    6,
                    7
                ],
                [
                    8,
                    9,
                    10,
                    11,
                    12,
                    13
                ]
            ]
        ],
        "9":[
            0.5532101380272474,
            [
                11,
                6
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    6,
                    7
                ],
                [
                    8,
                    9,
                    10,
                    11,
                    12,
                    13
                ],
                [
                    2,
                    3,
                    4,
                    5
                ]
            ]
        ],
        "10":[
            0.6071490986347512,
            [
                10,
                8
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    2,
                    3,
                    4,
                    5
                ],
                [
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13
                ]
            ]
        ],
        "11":[
            0.6428976144514174,
            [
                9,
                12
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13
                ]
            ]
        ],
        "12":[
            0.7467916475309255,
            [
                8,
                12
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13
                ],
                [
                    17,
                    18
                ]
            ]
        ],
        "13":[
            0.7558639959939155,
            [
                7,
                12
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    16
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13
                ],
                [
                    17,
                    18,
                    19
                ]
            ]
        ],
        "14":[
            0.7598427364918722,
            [
                6,
                13
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    16
                ],
                [
                    17,
                    18,
                    19
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13,
                    15
                ]
            ]
        ],
        "15":[
            0.7634402843104365,
            [
                5,
                14
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    16
                ],
                [
                    17,
                    18,
                    19
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15
                ]
            ]
        ],
        "16":[
            0.7721966938409001,
            [
                4,
                14
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15
                ],
                [
                    16,
                    17,
                    18,
                    19
                ]
            ]
        ],
        "17":[
            0.8015812451030555,
            [
                3,
                18
            ],
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19
                ]
            ]
        ],
        "18":[
            0.8514274360654377,
            [
                2,
                19
            ],
            [
                [
                    1
                ],
                [
                    0,
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19
                ]
            ]
        ],
        "19":[
            0.9715072318003514,
            [
                1,
                20
            ],
            [
                [
                    0,
                    1,
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19
                ]
            ]
        ]
    },
    "stop_seed":1122872025,
    "linkage_filename_base":"linkage.csv"
}

==> pics/default_credit_stability/step_3_train.json <==
{
    "stop_seed":3972105115,
    "model_type":"CatBoost_clf",
    "model_key":"0",
    "model_mean_train":-1.5048547633566185,
    "model_mean_test":-1.4962989246571858,
    "rand_model_mean_train":[
        -1.5168073270063858,
        -1.5035779043633657,
        -1.5160910186981857,
        -1.495156077101876,
        -1.525173996494821,
        -1.5118080572956036,
        -1.540553818452829,
        -1.4588292529739995,
        -1.518475196383779,
        -1.5263841451567488,
        -1.507223129082184,
        -1.4465592860123047,
        -1.5316098584748858,
        -1.4960030047486363,
        -1.4801519277247872,
        -1.4549619109463985,
        -1.476973446460818,
        -1.4919471038879837,
        -1.4809717299458955,
        -1.5067649479241187
    ],
    "rand_model_mean_test":[
        -1.514555898300676,
        -1.4991739060166571,
        -1.5102436845522185,
        -1.4918437634009545,
        -1.5149168667012096,
        -1.510661683310577,
        -1.5394235101245675,
        -1.4524587825930904,
        -1.5150020158121558,
        -1.5253737583572766,
        -1.4969370542488827,
        -1.4385767647892893,
        -1.5234369264956686,
        -1.4972927336700996,
        -1.4782059610192313,
        -1.4502038270996425,
        -1.4753092747997225,
        -1.4900647800808609,
        -1.4768692475671374,
        -1.5039623795628498
    ],
    "model_params":{
        "iterations":100,
        "min_data_in_leaf":5,
        "depth":5,
        "early_stopping_rounds":null,
        "subsample":0.8,
        "learning_rate":0.1,
        "verbose":false,
        "random_state":518473295
    },
    "metr_dict":{
        "auc_train":0.797000552176957,
        "auc_test":0.8002839321304666,
        "log_loss_train":0.4172024597309247,
        "log_loss_test":0.41170749536097717,
        "L2_norm_score_train":0.29429269131604163,
        "L2_norm_score_test":0.29518132560969035,
        "L2_norm_pop_min_train":1.847874386397876,
        "L2_norm_pop_min_test":1.8386081255757374,
        "L2_dist_train":[
            0.17574558126382966,
            0.17560834992960864,
            0.1962149342195765,
            0.20371526351130256,
            0.2396759531310021,
            0.18857241808654754,
            0.2542300882230257,
            0.25299402852981034,
            0.1631596935585148,
            0.2106951830423777,
            0.19399776972409497,
            0.21938067681305404,
            0.27437172810472077,
            0.1748210780473742,
            0.20355961977007273,
            0.26034210504145133,
            0.22074006653540929,
            0.21272305020738155,
            0.19328979845995273,
            0.17202430579450806
        ],
        "L2_dist_test":[
            0.1803157079929914,
            0.18538995704561842,
            0.20215508345675093,
            0.2030093022915103,
            0.23640266737334245,
            0.19955716691384823,
            0.2520177856981746,
            0.24489999785012395,
            0.1664538833731386,
            0.22141333795340395,
            0.19731016703935936,
            0.21294588196169434,
            0.2645055255842257,
            0.17837067041322668,
            0.20266502905832634,
            0.25484543731992176,
            0.21892872759614251,
            0.2151624879769753,
            0.1880711717676004,
            0.1775467177269371
        ]
    },
    "pred_names":[
        "LIMIT_BAL",
        "EDUCATION",
        "PAY_0",
        "PAY_2",
        "PAY_3",
        "PAY_4",
        "PAY_5",
        "PAY_6",
        "BILL_AMT1",
        "BILL_AMT2",
        "BILL_AMT3",
        "BILL_AMT4",
        "BILL_AMT5",
        "BILL_AMT6",
        "PAY_AMT1",
        "PAY_AMT2",
        "PAY_AMT3",
        "PAY_AMT4",
        "PAY_AMT5",
        "PAY_AMT6"
    ],
    "model_filename":"C:\\Users\\amirosh\\GitRepos\\manuscript_ai_grouping\\stability_public/results/test2_default_credit/model.dat",
    "data_train_filename":"C:\\Users\\amirosh\\GitRepos\\manuscript_ai_grouping\\stability_public/results/test2_default_credit/data_proc_train.csv",
    "data_test_filename":"C:\\Users\\amirosh\\GitRepos\\manuscript_ai_grouping\\stability_public/results/test2_default_credit/data_proc_test.csv"
}

==> pics/default_credit_stability/step_4_explain.json <==
{
    "stop_seed":3972105115,
    "thresholds":[
        0.44,
        0.49,
        0.62,
        0.65,
        0.75,
        0.76,
        0.77,
        0.78
    ],
    "partitions":[
        [
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    6
                ],
                [
                    7
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    12,
                    13
                ],
                [
                    8,
                    9,
                    10,
                    11
                ],
                [
                    2,
                    3
                ],
                [
                    4,
                    5
                ]
            ],
            6
        ],
        [
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    2,
                    3
                ],
                [
                    4,
                    5
                ],
                [
                    6,
                    7
                ],
                [
                    8,
                    9,
                    10,
                    11,
                    12,
                    13
                ]
            ],
            8
        ],
        [
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    2,
                    3,
                    4,
                    5
                ],
                [
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13
                ]
            ],
            10
        ],
        [
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    17
                ],
                [
                    18
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13
                ]
            ],
            11
        ],
        [
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    15
                ],
                [
                    16
                ],
                [
                    19
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13
                ],
                [
                    17,
                    18
                ]
            ],
            12
        ],
        [
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    14
                ],
                [
                    16
                ],
                [
                    17,
                    18,
                    19
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13,
                    15
                ]
            ],
            14
        ],
        [
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    16
                ],
                [
                    17,
                    18,
                    19
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15
                ]
            ],
            15
        ],
        [
            [
                [
                    1
                ],
                [
                    0
                ],
                [
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15
                ],
                [
                    16,
                    17,
                    18,
                    19
                ]
            ],
            16
        ]
    ],
    "value_type":"owen"
}

==> pics/default_credit_stability/step_5_explain_postproc.json <==
{
    "glob_coal_expl":[
        [
            0.1898923380843944,
            0.07886238325345608,
            0.5635398441002438,
            0.1712579295573817,
            0.12774001512867358,
            0.12645826628942755,
            0.07232850224637467,
            0.0926502014110296,
            0.11187609021277231,
            0.05291017105736441,
            0.050407899588698436,
            0.03009566581816869,
            0.022290758802147485,
            0.02767080221397262,
            0.10930035611844985,
            0.10921077586529086,
            0.07176158034522616,
            0.06903913191454301,
            0.03443332519241959,
            0.05659073252082742
        ],
        [
            0.19110394281784124,
            0.07893729418179275,
            0.5629413775342699,
            0.1717148646071664,
            0.12797631881983615,
            0.12649468047548143,
            0.07223373591449703,
            0.09248212170392761,
            0.11356400145002976,
            0.05338778077472476,
            0.05078115806564097,
            0.02994734332761347,
            0.02310013045562303,
            0.02779673203741802,
            0.11248392814050484,
            0.10874810992205879,
            0.07097498872660014,
            0.06659470147500267,
            0.03469126224661142,
            0.05862637847789134
        ],
        [
            0.19068353705128113,
            0.07938112651232185,
            0.5614816867877758,
            0.17031889181582396,
            0.13116194038017498,
            0.12689249755408685,
            0.07354687212721751,
            0.09295556632412183,
            0.11333051229958795,
            0.052853237033405456,
            0.05042531481953745,
            0.02981842589530606,
            0.023200857781010192,
            0.026863541583347885,
            0.112061625477259,
            0.10905997213389994,
            0.07106901756864567,
            0.0670547997995812,
            0.034963499944655654,
            0.05856441323955991
        ],
        [
            0.19091558082910007,
            0.08021545006244102,
            0.5628099189273822,
            0.16968374806053424,
            0.1325077854926855,
            0.12861254383766124,
            0.07208608548200073,
            0.09171438059087203,
            0.11034812220308571,
            0.052499886087492925,
            0.04972726083609833,
            0.030596473917653542,
            0.022593012009989283,
            0.027479995444927807,
            0.11261095196331003,
            0.10943081667470815,
            0.07629113526199058,
            0.07214516847407439,
            0.03584978080766021,
            0.059643674327212945
        ],
        [
            0.19136924043745787,
            0.08021545006244102,
            0.5628099189273822,
            0.16968374806053424,
            0.1325077854926855,
            0.12861634807297867,
            0.07208608548200073,
            0.09171438059087203,
            0.11049853143085278,
            0.052499886087492925,
            0.04935127531901596,
            0.030378007468939875,
            0.022593012009989283,
            0.027479995444927807,
            0.11261095196331003,
            0.10943081667470815,
            0.07629113526199058,
            0.07135750527910849,
            0.035317839767736656,
            0.059643674327212945
        ],
        [
            0.19024447087650098,
            0.08068419286176758,
            0.5646455931846558,
            0.16973437060971305,
            0.13265227557152476,
            0.12793978131674694,
            0.07207862956411012,
            0.09157365531203096,
            0.11031720639817531,
            0.05317943758460581,
            0.04997162995782396,
            0.029452821494142203,
            0.022631334945434994,
            0.02749748533209175,
            0.11379792999596822,
            0.10817359531303987,
            0.07856430288780963,
            0.07041673780527043,
            0.035263345957566035,
            0.060167042038441865
        ],
        [
            0.19079230919698575,
            0.08035741922791426,
            0.56375353271241,
            0.16973759453388726,
            0.13264810904319663,
            0.1278172089952395,
            0.0720369779837303,
            0.09166137262489155,
            0.11009478054914416,
            0.05241413328887054,
            0.049301190259565066,
            0.02957295984316938,
            0.022429293780966766,
            0.02782959065646967,
            0.11177534896852405,
            0.1081458620372855,
            0.07955117153074963,
            0.07108078301609251,
            0.03553640665437775,
            0.05700436992989374
        ],
        [
            0.1907416498781038,
            0.08035741922791426,
            0.5639030407801359,
            0.16981189062319604,
            0.1326605598214988,
            0.1278172089952395,
            0.0720369779837303,
            0.09156723078593582,
            0.11210096425021737,
            0.0523634459447834,
            0.04960694292447755,
            0.02957295984316938,
            0.022377483608939486,
            0.02782959065646967,
            0.11148564073101834,
            0.10860695721471217,
            0.07850540052546873,
            0.06986707230302056,
            0.035305645858363065,
            0.05736020951813958
        ]
    ],
    "glob_coal_expl_tot":[
        0.7025043355010401,
        0.7031435176794361,
        0.7023298001952262,
        0.7044642930714405,
        0.7044686661613515,
        0.7058047719285339,
        0.7046595601602014,
        0.7049094033417187
    ],
    "glob_group_coal_expl":[
        [
            0.07886238325345596,
            0.18989233808439518,
            0.10930035611844961,
            0.1092107758652911,
            0.0723285022463751,
            0.09265020141102934,
            0.07176158034522627,
            0.05659073252082757,
            0.0690391319145426,
            0.03443332519241942,
            0.04242059274738071,
            0.19262182708209474,
            0.6509796897035975,
            0.21886250717655253
        ],
        [
            0.07893729418179292,
            0.19110394281784157,
            0.11248392814050512,
            0.10874810992205848,
            0.07097498872659995,
            0.05862637847789177,
            0.0665947014750026,
            0.0346912622466114,
            0.6505941623309384,
            0.21913662148374027,
            0.1491822229936999,
            0.22512546659636504
        ],
        [
            0.07938112651232172,
            0.1906835370512816,
            0.11206162547725962,
            0.1090599721338997,
            0.07106901756864584,
            0.058564413239560305,
            0.06705479979958127,
            0.034963499944655384,
            0.7720640088395865,
            0.27207454797917996
        ],
        [
            0.080215450062441,
            0.19091558082910046,
            0.11261095196331042,
            0.10943081667470861,
            0.07629113526199074,
            0.0596436743272127,
            0.07214516847407439,
            0.0358497808076598,
            0.8955341064203697
        ],
        [
            0.080215450062441,
            0.19136924043745898,
            0.11261095196331042,
            0.10943081667470861,
            0.07629113526199076,
            0.0596436743272127,
            0.8954508822728497,
            0.09047414572956634
        ],
        [
            0.08068419286176735,
            0.19024447087650115,
            0.11379792999596788,
            0.07856430288780938,
            0.1326262470812923,
            0.9159644127066614
        ],
        [
            0.08035741922791453,
            0.19079230919698603,
            0.07955117153075007,
            0.13078566170258812,
            0.9400254385849021
        ],
        [
            0.08035741922791453,
            0.1907416498781047,
            0.9408909944773253,
            0.18458584686434337
        ]
    ],
    "glob_group_coal_expl_tot":[
        0.7777208551137683,
        0.7909322805371928,
        0.8668449928560134,
        0.9409509980117261,
        0.9418644241981117,
        0.9583348804026579,
        0.9746487179796243,
        0.9809115608322441
    ],
    "glob_coal_expl_rm":[
        [
            [
                0.213844727035867,
                0.08848288295453804,
                0.5718306452178143,
                0.1590006683878534,
                0.0,
                0.15176468853978475,
                0.11045159004557137,
                0.10361560378553265,
                0.11336871769520988,
                0.08551738831722498,
                0.04913227929986354,
                0.07637407838047928,
                0.04211245007024777,
                0.03579513657784186,
                0.11300721598753201,
                0.15605713479625022,
                0.08048659062205399,
                0.08442692736307628,
                0.0,
                0.06483762166816472
            ],
            [
                0.2125803610865373,
                0.0893244286833447,
                0.5721364214270062,
                0.1581604672860504,
                0.0,
                0.15049355743008896,
                0.11063668315832827,
                0.10417240088093577,
                0.11448910147012953,
                0.0895645542068415,
                0.047123171057142095,
                0.07576760284390158,
                0.04195035119138547,
                0.03300547567691868,
                0.11389203968915464,
                0.15761997687024562,
                0.08300908509251967,
                0.08488413698609709,
                0.0,
                0.06675613906067362
            ],
            [
                0.21680008653024124,
                0.08915175467408236,
                0.5694995714035029,
                0.15925523143029213,
                0.0,
                0.14937082086386272,
                0.11268505318135608,
                0.10637622361422519,
                0.11323394807048263,
                0.08825323676797771,
                0.046672785985680094,
                0.07684925569446366,
                0.04414863041406821,
                0.03250426443128929,
                0.11458618660709115,
                0.1577222145599823,
                0.08595385944438845,
                0.08988691215907495,
                0.0,
                0.06751249603647226
            ],
            [
                0.21684330693330162,
                0.09045519494597604,
                0.5691482909390356,
                0.15973913979545237,
                0.0,
                0.1505335924950654,
                0.1109883115251408,
                0.10263697398701785,
                0.11460738838953166,
                0.08591291782820934,
                0.04514472879972054,
                0.0776843445152352,
                0.04275478427001898,
                0.03179409674773065,
                0.11452570961184987,
                0.15778218095058186,
                0.08692477909913948,
                0.08946110744028316,
                0.0,
                0.06867978001767776
            ],
            [
                0.21684330693330162,
                0.09045519494597604,
                0.5691482909390356,
                0.15973913979545237,
                0.0,
                0.1505335924950654,
                0.1109883115251408,
                0.10263697398701785,
                0.11460738838953166,
                0.08591291782820934,
                0.04514472879972054,
                0.0776843445152352,
                0.04275478427001898,
                0.03179409674773065,
                0.11452570961184987,
                0.15778218095058186,
                0.08692477909913948,
                0.08946110744028316,
                0.0,
                0.06867978001767776
            ],
            [
                0.21737568157319767,
                0.09122315537458389,
                0.5697791611965928,
                0.15962933720329364,
                0.0,
                0.1506929015368956,
                0.1110754880922601,
                0.10234158838094005,
                0.11281318462340278,
                0.0853484183667348,
                0.046270948780699636,
                0.0781620798389763,
                0.044039398651716216,
                0.03283461351932958,
                0.11397228830102561,
                0.1521509088258493,
                0.09317965285643362,
                0.0925112893365624,
                0.0,
                0.0700616971671909
            ],
            [
                0.21790971554778615,
                0.0921496574949968,
                0.5698306768971511,
                0.1596888811158671,
                0.0,
                0.1505324952917353,
                0.11146143096138873,
                0.10209769740523843,
                0.11280112604578955,
                0.08410133222138222,
                0.0477854076150303,
                0.07852384094718064,
                0.04433186436668408,
                0.033555887187589756,
                0.10873697645705692,
                0.15226188103941188,
                0.09397461249549298,
                0.09458978798334146,
                0.0,
                0.07170885911705532
            ],
            [
                0.21823823739591092,
                0.0925668531253018,
                0.5694277955728227,
                0.15931469031458276,
                0.0,
                0.15021866662043418,
                0.11123568723847686,
                0.10238611645032653,
                0.11286542562362073,
                0.08415341160397896,
                0.04827968414712549,
                0.07951848795349903,
                0.0444174727127137,
                0.033811118869705156,
                0.10857146960941999,
                0.15308284678978365,
                0.09355951741853838,
                0.09265581086759822,
                0.0,
                0.07312913795332285
            ]
        ],
        [
            [
                0.23751495415181537,
                0.09088821709645868,
                0.5587514638509762,
                0.18488730557231314,
                0.0,
                0.14154022958581045,
                0.0833796232147627,
                0.10718122566883541,
                0.13346783583810592,
                0.09033475897601115,
                0.10017105608901154,
                0.057174209691910734,
                0.07524640649255751,
                0.030669798331666307,
                0.10370478116711977,
                0.21786267569514864,
                0.10051009568745858,
                0.0,
                0.04242172762655643,
                0.0
            ],
            [
                0.23845286119045686,
                0.09088821709645867,
                0.5591616723744984,
                0.18494381281227223,
                0.0,
                0.14154328090795995,
                0.08316916637284612,
                0.1070401632567597,
                0.133122624025679,
                0.08890850387178587,
                0.09780974861471058,
                0.0572858606166925,
                0.0719352539360152,
                0.029548575683549485,
                0.10370478116711977,
                0.2188682741102092,
                0.10137636738773959,
                0.0,
                0.042344895243037285,
                0.0
            ],
            [
                0.23853400349767526,
                0.09088821709645867,
                0.5588675302252636,
                0.18495517919144244,
                0.0,
                0.14127169171342674,
                0.08215814240878412,
                0.10728186248279739,
                0.1326089914288788,
                0.08942890225318975,
                0.09779407642907623,
                0.0572858606166925,
                0.07193531470933469,
                0.029621441827462413,
                0.10334254133495757,
                0.21858322494877683,
                0.10137636738773959,
                0.0,
                0.042344895243037285,
                0.0
            ],
            [
                0.23847596378678768,
                0.09067874219732605,
                0.5553047429527267,
                0.17717399284916593,
                0.0,
                0.1412944246920613,
                0.08233457648275207,
                0.10721226970934422,
                0.1311137530699645,
                0.08993288693439544,
                0.09819242064928543,
                0.057305955923858926,
                0.07188798992092972,
                0.0296502322461723,
                0.10334254133495757,
                0.22054204564795535,
                0.10135548552062011,
                0.0,
                0.042346788182658655,
                0.0
            ],
            [
                0.23847596378678768,
                0.09067874219732605,
                0.5553047429527267,
                0.17717399284916593,
                0.0,
                0.1412944246920613,
                0.08233457648275207,
                0.10721226970934422,
                0.1311137530699645,
                0.08993288693439544,
                0.09819242064928543,
                0.057305955923858926,
                0.07188798992092972,
                0.0296502322461723,
                0.10334254133495757,
                0.22054204564795535,
                0.10135548552062011,
                0.0,
                0.042346788182658655,
                0.0
            ],
            [
                0.23844887247220473,
                0.09067874219732605,
                0.5574233061577347,
                0.17717348943197656,
                0.0,
                0.14140270882268577,
                0.08227237941449969,
                0.10721226970934422,
                0.1303429959868901,
                0.08785893266657431,
                0.09716897860783247,
                0.05817040705348147,
                0.07147711862733606,
                0.030039326145742645,
                0.10153729549418825,
                0.21379968233304594,
                0.10334707902382703,
                0.0,
                0.043149254265139936,
                0.0
            ],
            [
                0.24002366999304253,
                0.09055181845198502,
                0.5573050648485404,
                0.1772490048462398,
                0.0,
                0.14140270882268577,
                0.08227237941449969,
                0.1071740573841756,
                0.1306180196743165,
                0.08714680902266449,
                0.09716897860783247,
                0.058590002977381574,
                0.07127882186385422,
                0.03161877761143347,
                0.10277982545005429,
                0.21286850698936546,
                0.10334707902382703,
                0.0,
                0.042587800916256704,
                0.0
            ],
            [
                0.2400236699930425,
                0.09055181845198502,
                0.5573050648485404,
                0.1772490048462398,
                0.0,
                0.14111732135454275,
                0.08227237941449969,
                0.1071740573841756,
                0.13119505520267558,
                0.08714680902266449,
                0.09716897860783247,
                0.058590002977381574,
                0.07127882186385422,
                0.03161877761143347,
                0.10277982545005429,
                0.21286850698936546,
                0.10284105276068452,
                0.0,
                0.04188114858518781,
                0.0
            ]
        ],
        [
            [
                0.2377888469923779,
                0.10018786976913305,
                0.553193877788239,
                0.17544229311444834,
                0.15297028070754068,
                0.1332116110378175,
                0.0,
                0.12454409087463601,
                0.1380564491116675,
                0.11410219397771335,
                0.050626202440440804,
                0.0646926232635584,
                0.04841583734461741,
                0.03841257724077817,
                0.1353788917016185,
                0.0,
                0.08041732354860691,
                0.11890865812749628,
                0.0,
                0.07792881095956253
            ],
            [
                0.23196427596280672,
                0.10033791152338865,
                0.5534747930310053,
                0.17552055307330508,
                0.15283035606562545,
                0.13249245913119076,
                0.0,
                0.12449760137049648,
                0.1407160054452802,
                0.1167436326612995,
                0.05029943261048419,
                0.06274481320136265,
                0.04641117490450299,
                0.03754215856529356,
                0.13726627970681154,
                0.0,
                0.07444178607379634,
                0.12278041237469882,
                0.0,
                0.0887369380305719
            ],
            [
                0.23397795881982478,
                0.10135842244530575,
                0.5536691559239401,
                0.1733131384479771,
                0.1517351361609881,
                0.1318407867310944,
                0.0,
                0.12711429585458983,
                0.14104105805607528,
                0.11705426359880859,
                0.05278816903871047,
                0.063427174883075,
                0.04733381385437989,
                0.03708614560143314,
                0.1378920100332056,
                0.0,
                0.07422731736738111,
                0.13056849531395287,
                0.0,
                0.09014995434620052
            ],
            [
                0.2324763954754738,
                0.10194630854804203,
                0.5473496806637799,
                0.1768227754040852,
                0.1505965012780273,
                0.13609071223245198,
                0.0,
                0.1254164093673462,
                0.1401192291316328,
                0.11897749599621688,
                0.05165510354960889,
                0.06279427438221824,
                0.046156448438809325,
                0.03713106887570438,
                0.13877550370928737,
                0.0,
                0.08092683011519432,
                0.13124065762804535,
                0.0,
                0.09200010276755868
            ],
            [
                0.2324763954754738,
                0.10194630854804203,
                0.5473496806637799,
                0.1768227754040852,
                0.1505965012780273,
                0.13609071223245198,
                0.0,
                0.1254164093673462,
                0.1401192291316328,
                0.11897749599621688,
                0.05165510354960889,
                0.06279427438221824,
                0.046156448438809325,
                0.03713106887570438,
                0.13877550370928737,
                0.0,
                0.08092683011519432,
                0.13124065762804535,
                0.0,
                0.09200010276755868
            ],
            [
                0.23310492312872247,
                0.10194630854804203,
                0.5473499659943889,
                0.1768227754040852,
                0.15053455271687696,
                0.13609071223245198,
                0.0,
                0.12542882649842976,
                0.14003422013214148,
                0.11897749599621688,
                0.05168434285565656,
                0.06279427438221824,
                0.046156448438809325,
                0.03713106887570438,
                0.13877550370928737,
                0.0,
                0.08093033449299711,
                0.1309645498698466,
                0.0,
                0.09161009951688853
            ],
            [
                0.23405622288027095,
                0.10216154395357716,
                0.5490675545121693,
                0.18114548350073087,
                0.15057837582560774,
                0.13637467204925216,
                0.0,
                0.12513879098382014,
                0.1410428213261835,
                0.12059136051573963,
                0.05163769614056096,
                0.06247972637059285,
                0.04654950077955931,
                0.03718474694242035,
                0.1296438188838101,
                0.0,
                0.07831229298734321,
                0.13056073351102704,
                0.0,
                0.09156921749099756
            ],
            [
                0.23375249669689135,
                0.10338875666550512,
                0.5493737978123819,
                0.1808643646284849,
                0.15057837582560774,
                0.1361312316487767,
                0.0,
                0.12517852941021432,
                0.14120406992499804,
                0.12218502446822511,
                0.0522613007844186,
                0.062493958747161085,
                0.04644018880767985,
                0.03722882744085814,
                0.1302567268562516,
                0.0,
                0.0783449423772981,
                0.12960694572818005,
                0.0,
                0.09278664368026829
            ]
        ],
        [
            [
                0.0,
                0.07988729982301528,
                0.5515399209404532,
                0.16981225646015657,
                0.1389316422493807,
                0.1295958732931832,
                0.09554425909810545,
                0.08802077870108048,
                0.09596290238948885,
                0.04588989915577099,
                0.03290627633964417,
                0.0441028978225499,
                0.0,
                0.04825372294707627,
                0.12748720015623682,
                0.11356424255097088,
                0.08066088927891614,
                0.07922506636715007,
                0.0,
                0.07843038038710709
            ],
            [
                0.0,
                0.08032362750748036,
                0.5507511914972114,
                0.16861492444944134,
                0.13866618939200115,
                0.12988515151449387,
                0.09542172309167003,
                0.0870056087836353,
                0.09803908945926978,
                0.04541932760721031,
                0.03434028012279394,
                0.045420908180913905,
                0.0,
                0.04283418067586679,
                0.12587748720447317,
                0.1150312942650819,
                0.08233928540826722,
                0.0773659466942805,
                0.0,
                0.08186203335045056
            ],
            [
                0.0,
                0.08069216393766453,
                0.5529162407233251,
                0.16679389965732638,
                0.138058688251364,
                0.12913959384340176,
                0.0961949662112875,
                0.09053760602561935,
                0.0990015691477193,
                0.045038773689480435,
                0.03399398069392289,
                0.04432967695773647,
                0.0,
                0.04216997240036784,
                0.12612607683052676,
                0.11407634613517581,
                0.08102880185689375,
                0.07789586572578287,
                0.0,
                0.0829183853452707
            ],
            [
                0.0,
                0.08208338583606392,
                0.5516927627356565,
                0.17100835149327354,
                0.1400151646875184,
                0.13164218952042428,
                0.09278324422716507,
                0.08579361596341607,
                0.09348101531490088,
                0.044585661852371845,
                0.031241141005284592,
                0.043224614664879056,
                0.0,
                0.041162705362586885,
                0.12898100746743935,
                0.11532191423896675,
                0.08672373755110924,
                0.07844256935157551,
                0.0,
                0.0851641041392489
            ],
            [
                0.0,
                0.08208338583606392,
                0.5516927627356565,
                0.17100835149327354,
                0.1400151646875184,
                0.13164218952042428,
                0.09278324422716507,
                0.08579361596341607,
                0.09348101531490088,
                0.044585661852371845,
                0.031241141005284592,
                0.043224614664879056,
                0.0,
                0.041162705362586885,
                0.12898100746743935,
                0.11532191423896675,
                0.08672373755110924,
                0.07844256935157551,
                0.0,
                0.0851641041392489
            ],
            [
                0.0,
                0.08306660577977198,
                0.5527219224618458,
                0.1711112572496534,
                0.1400249225167564,
                0.13110224080243257,
                0.0932084248349377,
                0.08665729952177949,
                0.0941830221774718,
                0.04483571211540274,
                0.030925064694728832,
                0.0448567341059225,
                0.0,
                0.041538205213758644,
                0.1298899321298292,
                0.10978474296965099,
                0.08925818208458407,
                0.08075117753419238,
                0.0,
                0.08839650564186105
            ],
            [
                0.0,
                0.08452967683032389,
                0.5542623582487746,
                0.17042273117372872,
                0.13947193262707178,
                0.13126658426065277,
                0.09311758109201837,
                0.08652764806157576,
                0.0952002082670045,
                0.04521172230709956,
                0.03154616360173724,
                0.0456172369952804,
                0.0,
                0.04091388527906635,
                0.12535595142737874,
                0.10912677593177914,
                0.09071036671894059,
                0.08302142692831854,
                0.0,
                0.08875479603021545
            ],
            [
                0.0,
                0.08473063133654209,
                0.5544171725092176,
                0.1698996241630683,
                0.14003488127369587,
                0.13195099074873629,
                0.09247774313987969,
                0.0865271018432299,
                0.09644070348996253,
                0.04429960541313004,
                0.03225977855613155,
                0.04618217340551035,
                0.0,
                0.04135531961668926,
                0.12684640756159246,
                0.10846796921431985,
                0.08772257139676674,
                0.07914670834067733,
                0.0,
                0.08915751930397373
            ]
        ],
        [
            [
                0.2579411489138289,
                0.10550605856404772,
                0.5581846998604576,
                0.19825497384276278,
                0.12483388548180491,
                0.11624410971402878,
                0.10247188958257421,
                0.09317135940021583,
                0.0,
                0.17459071518557728,
                0.14691732054578607,
                0.07922869612835412,
                0.06884625765977674,
                0.0680759375850385,
                0.0,
                0.164328062488293,
                0.11316812919542638,
                0.08727068291904393,
                0.0,
                0.0772935211536276
            ],
            [
                0.2536676892747319,
                0.10660208296902664,
                0.5556033475823021,
                0.20005220684791716,
                0.12286581151283153,
                0.11480826553107386,
                0.1000196218605415,
                0.09395259994748241,
                0.0,
                0.1758448628180485,
                0.14907260398291516,
                0.07232015912955342,
                0.06724370061758934,
                0.058156664418292,
                0.0,
                0.16541450657658288,
                0.10386238106816031,
                0.08763330497693719,
                0.0,
                0.08223410985552713
            ],
            [
                0.25410591756455464,
                0.10671777789260398,
                0.5599034268660894,
                0.20101360269020827,
                0.11973563323097403,
                0.11212012208528269,
                0.10435417183972545,
                0.09588653289136147,
                0.0,
                0.1822474827325474,
                0.151877448619004,
                0.07011969713033847,
                0.0672067693524752,
                0.05857042771351336,
                0.0,
                0.16549950937263763,
                0.1083419148048448,
                0.08825318375875016,
                0.0,
                0.08161986429910402
            ],
            [
                0.25500964771859286,
                0.10769824329629808,
                0.5569147431274967,
                0.20085480146201337,
                0.12255380818082458,
                0.1163745707572625,
                0.10345808401827361,
                0.09389068938875181,
                0.0,
                0.178825908371677,
                0.14493407928143667,
                0.06998122001630099,
                0.06689507159044146,
                0.058273728876549566,
                0.0,
                0.1677737073212655,
                0.11061309416244194,
                0.08815332151515422,
                0.0,
                0.08157108058328524
            ],
            [
                0.25500964771859286,
                0.10769824329629811,
                0.5569147431274967,
                0.20085480146201337,
                0.12255380818082458,
                0.1163745707572625,
                0.10345808401827361,
                0.09389068938875181,
                0.0,
                0.178825908371677,
                0.14493407928143667,
                0.06998122001630099,
                0.06689507159044146,
                0.058273728876549566,
                0.0,
                0.1677737073212655,
                0.11061309416244194,
                0.08815332151515422,
                0.0,
                0.08157108058328524
            ],
            [
                0.25466642820279545,
                0.10802937358195361,
                0.558034658040095,
                0.20100978997838223,
                0.12272947118097842,
                0.11637288812882488,
                0.10343842457102033,
                0.09399687647059496,
                0.0,
                0.17481398969477013,
                0.15006080925685036,
                0.06888777016147696,
                0.06688146323029687,
                0.06069669682896544,
                0.0,
                0.16831352525133564,
                0.11169932020201193,
                0.08636924454184033,
                0.0,
                0.0821313715839741
            ],
            [
                0.25466642820279545,
                0.10802937358195361,
                0.558034658040095,
                0.20100978997838223,
                0.12272947118097842,
                0.11637288812882488,
                0.10343842457102033,
                0.09399687647059496,
                0.0,
                0.17481398969477013,
                0.15006080925685036,
                0.06888777016147696,
                0.06688146323029687,
                0.06069669682896544,
                0.0,
                0.16831352525133564,
                0.11169932020201193,
                0.08636924454184033,
                0.0,
                0.0821313715839741
            ],
            [
                0.2549615869052223,
                0.1080848149320851,
                0.5587398921228374,
                0.2010661333247458,
                0.12272947118097842,
                0.11637078935689149,
                0.10329169450356133,
                0.09404794653761314,
                0.0,
                0.17423179817988238,
                0.1498366540122428,
                0.06907908710605118,
                0.06610354175718942,
                0.06124681435547712,
                0.0,
                0.1683142817042034,
                0.11196378886200165,
                0.08484513357357025,
                0.0,
                0.08104770485057328
            ]
        ],
        [
            [
                0.2233010913306697,
                0.08871663677587079,
                0.571258619930091,
                0.18075196066190888,
                0.20341813004604148,
                0.0,
                0.0,
                0.0,
                0.11882649078367968,
                0.07387174703037618,
                0.041884267701163776,
                0.07258730778617403,
                0.029865212877213075,
                0.06522116121238578,
                0.12433757344951375,
                0.09609929364103592,
                0.1317651361561511,
                0.11901812615965215,
                0.09339337676148213,
                0.07404450183108331
            ],
            [
                0.22284147424553974,
                0.08980877409667234,
                0.5727593430157861,
                0.17953387866595738,
                0.20280169650265073,
                0.0,
                0.0,
                0.0,
                0.1180850340382148,
                0.07411933368468714,
                0.03957787164506376,
                0.0716172683754413,
                0.0303702194412741,
                0.06521242522805662,
                0.12317025118323145,
                0.09580996042782898,
                0.13154286157411238,
                0.11737539018713466,
                0.09387789597739593,
                0.07561017789576234
            ],
            [
                0.22191747687159502,
                0.0897270839919216,
                0.5749885837264208,
                0.17963484649404257,
                0.20301151287516112,
                0.0,
                0.0,
                0.0,
                0.11762504261674175,
                0.07407961173228299,
                0.03985701288308448,
                0.07157523648109326,
                0.03031622572232806,
                0.06486613612826526,
                0.12456220307482459,
                0.09576676924871814,
                0.1316879898482948,
                0.11705282113757094,
                0.09340477918536716,
                0.07584137715624967
            ],
            [
                0.22082166332270933,
                0.08992702586057978,
                0.5719547885054377,
                0.18250793118797934,
                0.2066196540339249,
                0.0,
                0.0,
                0.0,
                0.11832485344956452,
                0.07268594819397797,
                0.04013944534271785,
                0.0709936359842871,
                0.029334639310379065,
                0.06613844399843218,
                0.12647944336973746,
                0.09515929379300933,
                0.13206831900336183,
                0.11785540831794938,
                0.09370540092998662,
                0.07852266309706622
            ],
            [
                0.22070992979860152,
                0.0895531590648074,
                0.5719657895270334,
                0.18211611696186963,
                0.20626418360363916,
                0.0,
                0.0,
                0.0,
                0.11861573454690015,
                0.07272070118836982,
                0.04074768302744037,
                0.06895077048480931,
                0.029334639310379065,
                0.06419208824803223,
                0.12703820928553136,
                0.09515929379300933,
                0.13272616539627702,
                0.11401504904748297,
                0.09053066733554074,
                0.07957178566868173
            ],
            [
                0.2224595256448279,
                0.08968003267582678,
                0.5724934335842699,
                0.18218124058499377,
                0.20642423042171318,
                0.0,
                0.0,
                0.0,
                0.11900557537248801,
                0.07253865968648335,
                0.04186086607229552,
                0.06921166169648436,
                0.03012677953646753,
                0.0645891680655256,
                0.12963415799143904,
                0.09403344139997073,
                0.13376051813604206,
                0.11586255583179939,
                0.09077384387881163,
                0.0785774585079333
            ],
            [
                0.22098296494383793,
                0.09074904110801016,
                0.5736440995602717,
                0.18236043724868153,
                0.2059076758593532,
                0.0,
                0.0,
                0.0,
                0.1212374043684414,
                0.07283649269762653,
                0.041910454145189166,
                0.06960762717406632,
                0.02940761207815244,
                0.06461813533760132,
                0.12321546455907761,
                0.0946531309078645,
                0.13864549920753358,
                0.11770570209618794,
                0.08887310479961676,
                0.0775426402848024
            ],
            [
                0.22113004070741488,
                0.09140276575725496,
                0.574208791774185,
                0.18234494196077003,
                0.205875451686435,
                0.0,
                0.0,
                0.0,
                0.12152914871942505,
                0.07162112384637143,
                0.04210636916572781,
                0.06842189504359487,
                0.02946490325196419,
                0.06361935845011245,
                0.12252444829059723,
                0.09466044024307009,
                0.13691320513048066,
                0.11624315725177634,
                0.08847954390050594,
                0.07688695691251585
            ]
        ],
        [
            [
                0.2624026782605106,
                0.10357551467266457,
                0.5707164237517833,
                0.14208034401433606,
                0.15806242133698825,
                0.09953939216143756,
                0.10792715246529024,
                0.09908943901462988,
                0.17888572095748448,
                0.11760625851958023,
                0.11410956999546484,
                0.0,
                0.0,
                0.043284385921635894,
                0.1734913194877804,
                0.1317657074042954,
                0.090625436056597,
                0.08602123109222123,
                0.04713561577835097,
                0.07663879574140608
            ],
            [
                0.26044046598258613,
                0.10421018376295334,
                0.5711128364229279,
                0.14122458479875621,
                0.15824730401023682,
                0.100567435230037,
                0.10730073240518696,
                0.09846594534896577,
                0.1793776880321631,
                0.11843423443766544,
                0.1125239419896372,
                0.0,
                0.0,
                0.04174281898414599,
                0.1740684638432369,
                0.13360274067022468,
                0.09239676426969741,
                0.086298135088434,
                0.046922815609571726,
                0.08065973651302773
            ],
            [
                0.2646557569583983,
                0.10425186952400513,
                0.5707636970814582,
                0.13810350801419133,
                0.16437409464076094,
                0.09990769253725289,
                0.11037810284878194,
                0.09773056476830545,
                0.1792944302517831,
                0.11855024882949924,
                0.11025740929212273,
                0.0,
                0.0,
                0.04118959617178616,
                0.17345287449733063,
                0.1354206888838129,
                0.09420452792082401,
                0.08703268391747371,
                0.04650796027529087,
                0.07950568317648653
            ],
            [
                0.2680749612283994,
                0.10451399748324688,
                0.5700598281940082,
                0.13864058196810802,
                0.15989864120753927,
                0.10096241100410581,
                0.10893653878889949,
                0.09719891022055238,
                0.17731340962685926,
                0.11549217128137523,
                0.11174374040061086,
                0.0,
                0.0,
                0.0409556272418274,
                0.17104860354325724,
                0.1361370534546248,
                0.09698424852590619,
                0.08913077901525986,
                0.047124444371700144,
                0.08204119937105764
            ],
            [
                0.26830499193310875,
                0.10504636880115915,
                0.5699123422503224,
                0.1386231818252016,
                0.160120552764521,
                0.10096241100410581,
                0.10894372796463889,
                0.09720107167158604,
                0.17703358131271205,
                0.11547980197400694,
                0.11160343521586863,
                0.0,
                0.0,
                0.04089518896596472,
                0.17111914358721933,
                0.13585826160941245,
                0.09713125497236973,
                0.08803642896989805,
                0.04658212767827418,
                0.0836343050492915
            ],
            [
                0.2681387496077536,
                0.10519141335676044,
                0.5706242412317519,
                0.13789411854225417,
                0.1603027372634542,
                0.10157472349207793,
                0.10880018890506662,
                0.09774104007008287,
                0.1774012393202416,
                0.118810510615985,
                0.11776101073281328,
                0.0,
                0.0,
                0.0401701509782977,
                0.17320173204945744,
                0.12820273915011157,
                0.09817402177628344,
                0.09118236160801411,
                0.04813297155135623,
                0.08849140547818558
            ],
            [
                0.26972483511426054,
                0.10710204136622048,
                0.570684489720573,
                0.13936947810115113,
                0.160190400949622,
                0.10228305295217079,
                0.10735857434836592,
                0.09815829946442511,
                0.17539242337325192,
                0.11986395369096585,
                0.11598731705642334,
                0.0,
                0.0,
                0.04092661586697974,
                0.16286857987844935,
                0.1286814339379394,
                0.10136561915426864,
                0.09488390210777335,
                0.04723205759081079,
                0.08526589983769077
            ],
            [
                0.2708264792696538,
                0.10808091812945758,
                0.5707993312122271,
                0.13873671262317933,
                0.16075560096126457,
                0.10258423985648024,
                0.10672973654798416,
                0.09798100202100994,
                0.17698773126614203,
                0.11696044401708039,
                0.1186982321928082,
                0.0,
                0.0,
                0.041444278128073636,
                0.16447968917700684,
                0.12831721258915935,
                0.0990131026184808,
                0.09195401403836648,
                0.04704461506169557,
                0.08530173171357634
            ]
        ],
        [
            [
                0.15333556852330796,
                0.06761367322301362,
                0.5842771113544223,
                0.141641332974535,
                0.14538511536468257,
                0.06536013104628217,
                0.08812066088593416,
                0.06797095489133545,
                0.0631013759348587,
                0.05917597223128662,
                0.025955042668968968,
                0.0,
                0.018494553919670097,
                0.01259800305120015,
                0.0,
                0.0,
                0.08376511298287075,
                0.0667714818025381,
                0.049671779150986334,
                0.06571963620803521
            ],
            [
                0.15333556852330796,
                0.06761367322301362,
                0.5842771113544223,
                0.141641332974535,
                0.14538511536468257,
                0.06536013104628217,
                0.08812066088593416,
                0.06797095489133545,
                0.0631013759348587,
                0.05917597223128662,
                0.025955042668968968,
                0.0,
                0.018494553919670097,
                0.01259800305120015,
                0.0,
                0.0,
                0.08376511298287075,
                0.0667714818025381,
                0.049671779150986334,
                0.06571963620803521
            ],
            [
                0.15333556852330796,
                0.06761367322301362,
                0.5842771113544223,
                0.141641332974535,
                0.14538511536468254,
                0.06536013104628217,
                0.08812066088593416,
                0.06797095489133545,
                0.0631013759348587,
                0.05917597223128662,
                0.025955042668968968,
                0.0,
                0.018494553919670097,
                0.01259800305120015,
                0.0,
                0.0,
                0.08376511298287075,
                0.0667714818025381,
                0.049671779150986334,
                0.06571963620803521
            ],
            [
                0.15333556852330796,
                0.06761367322301362,
                0.5842771113544223,
                0.141641332974535,
                0.14538511536468254,
                0.06536013104628217,
                0.08812066088593416,
                0.06797095489133545,
                0.0631013759348587,
                0.05917597223128662,
                0.02595504266896897,
                0.0,
                0.018494553919670097,
                0.01259800305120015,
                0.0,
                0.0,
                0.08376511298287075,
                0.0667714818025381,
                0.049671779150986334,
                0.06571963620803521
            ],
            [
                0.15333556852330796,
                0.06761367322301362,
                0.5842771113544223,
                0.141641332974535,
                0.14538511536468254,
                0.06536013104628217,
                0.08812066088593416,
                0.06797095489133545,
                0.0631013759348587,
                0.05917597223128662,
                0.02595504266896897,
                0.0,
                0.018494553919670097,
                0.01259800305120015,
                0.0,
                0.0,
                0.08376511298287075,
                0.0667714818025381,
                0.049671779150986334,
                0.06571963620803521
            ],
            [
                0.15333556852330796,
                0.06761367322301362,
                0.5842771113544223,
                0.141641332974535,
                0.14538511536468254,
                0.06536013104628217,
                0.08812066088593416,
                0.06797095489133545,
                0.0631013759348587,
                0.05917597223128662,
                0.02595504266896897,
                0.0,
                0.018494553919670097,
                0.01259800305120015,
                0.0,
                0.0,
                0.08376511298287075,
                0.0667714818025381,
                0.049671779150986334,
                0.06571963620803521
            ],
            [
                0.15333556852330796,
                0.06761367322301362,
                0.5842771113544223,
                0.141641332974535,
                0.14538511536468254,
                0.06536013104628217,
                0.08812066088593416,
                0.06797095489133545,
                0.0631013759348587,
                0.05917597223128662,
                0.02595504266896897,
                0.0,
                0.018494553919670097,
                0.01259800305120015,
                0.0,
                0.0,
                0.08376511298287075,
                0.0667714818025381,
                0.049671779150986334,
                0.06571963620803521
            ],
            [
                0.15333556852330796,
                0.06761367322301362,
                0.5842771113544223,
                0.141641332974535,
                0.14538511536468254,
                0.06536013104628217,
                0.08812066088593416,
                0.06797095489133545,
                0.0631013759348587,
                0.05917597223128662,
                0.02595504266896897,
                0.0,
                0.018494553919670097,
                0.01259800305120015,
                0.0,
                0.0,
                0.08376511298287075,
                0.0667714818025381,
                0.049671779150986334,
                0.06571963620803521
            ]
        ],
        [
            [
                0.22791830951691286,
                0.0933931470981101,
                0.5631380558760671,
                0.16525438505946796,
                0.11849109535099701,
                0.15151457631706303,
                0.0,
                0.12640660082374855,
                0.1470515401065481,
                0.09494456622589328,
                0.05839637927784664,
                0.04137045882446756,
                0.03899833394476256,
                0.03838790332107367,
                0.13595478465048372,
                0.13380560713336767,
                0.0,
                0.11477453619688936,
                0.0,
                0.06149459903291875
            ],
            [
                0.22411903786408638,
                0.09561254907818954,
                0.5639027887145517,
                0.16346747566627987,
                0.1200403211742578,
                0.1512850263308811,
                0.0,
                0.12512383340712627,
                0.14685715808604763,
                0.09052770161260017,
                0.05727106780431372,
                0.039932240990152544,
                0.03657462236523117,
                0.034421725695666344,
                0.13506600322820053,
                0.13426073055089882,
                0.0,
                0.11542508032867647,
                0.0,
                0.06702359957418302
            ],
            [
                0.22318255783349591,
                0.09557237361229305,
                0.5651651397517743,
                0.16256881518585908,
                0.1207306998913169,
                0.15258370354527173,
                0.0,
                0.12918743926921775,
                0.1485001844076039,
                0.09105832862019689,
                0.05763885814491923,
                0.039652964398489636,
                0.03618559845509195,
                0.034762277065726446,
                0.13595164301864965,
                0.13455242787496322,
                0.0,
                0.1168223467359205,
                0.0,
                0.06733103860037451
            ],
            [
                0.22421574966093455,
                0.09632234531860032,
                0.5658970494175289,
                0.1640744679057622,
                0.12199733332268403,
                0.15295072207818036,
                0.0,
                0.12738252483440596,
                0.14806908435259833,
                0.08875769985136198,
                0.0548191913906375,
                0.03979429167183125,
                0.035014734542435366,
                0.034262486252008895,
                0.13888305913134633,
                0.13458467488261872,
                0.0,
                0.11748922389332764,
                0.0,
                0.07003067257127858
            ],
            [
                0.22421574966093455,
                0.09632234531860032,
                0.5658970494175289,
                0.1640744679057622,
                0.12199733332268403,
                0.15295072207818036,
                0.0,
                0.12738252483440596,
                0.14806908435259833,
                0.08875769985136198,
                0.0548191913906375,
                0.03979429167183125,
                0.035014734542435366,
                0.034262486252008895,
                0.13888305913134633,
                0.1345846748826187,
                0.0,
                0.11748922389332764,
                0.0,
                0.07003067257127858
            ],
            [
                0.2239127253484211,
                0.09635312524326474,
                0.5669156133128456,
                0.16405177117661754,
                0.12248406565679436,
                0.15309868132618465,
                0.0,
                0.1276787068466338,
                0.14812843248717644,
                0.09096441958903051,
                0.05679219912599017,
                0.038811445574405946,
                0.03412366794503936,
                0.03465660054519163,
                0.1392263948148861,
                0.13340613352611536,
                0.0,
                0.12123746818677984,
                0.0,
                0.07060878324803604
            ],
            [
                0.22545014710205855,
                0.09781646104849395,
                0.5680805521809219,
                0.16384435016405574,
                0.12218064821257103,
                0.1540998130796464,
                0.0,
                0.12730548580375953,
                0.1469630132257667,
                0.09269798435888764,
                0.05672419365962453,
                0.039630209032470214,
                0.03553693655305443,
                0.034820641865844576,
                0.13898252319446078,
                0.13305882897456373,
                0.0,
                0.12313522075763601,
                0.0,
                0.07060696038703793
            ],
            [
                0.22545014710205855,
                0.09781646104849395,
                0.5680805521809219,
                0.16384435016405574,
                0.12218064821257103,
                0.1540998130796464,
                0.0,
                0.12730548580375953,
                0.1469630132257667,
                0.09269798435888764,
                0.05672419365962453,
                0.039630209032470214,
                0.03553693655305443,
                0.034820641865844576,
                0.13898252319446078,
                0.13305882897456373,
                0.0,
                0.12313522075763601,
                0.0,
                0.07060696038703793
            ]
        ],
        [
            [
                0.24430006505485474,
                0.09752680977276171,
                0.5598696514844209,
                0.1530931454643168,
                0.14924672367371325,
                0.1164805464895597,
                0.10072225891066033,
                0.09067868253981948,
                0.17136752985520123,
                0.10456824162241177,
                0.0,
                0.09318281392087284,
                0.0,
                0.05818911607080507,
                0.1405976073320869,
                0.13213060008630875,
                0.0,
                0.10043509296072489,
                0.04683278399660125,
                0.07836909770976083
            ],
            [
                0.24723316595723407,
                0.09746896134361371,
                0.5596494234960226,
                0.1529997218614708,
                0.14885174410919783,
                0.11674819132867865,
                0.0998900331191765,
                0.08786438099908239,
                0.17231231352772017,
                0.10319128423216292,
                0.0,
                0.0962669863145144,
                0.0,
                0.050208348450171136,
                0.13957036678251206,
                0.13798433589007372,
                0.0,
                0.10256432680271643,
                0.04683918991068121,
                0.07885530520427983
            ],
            [
                0.24774569154569892,
                0.09746304562305666,
                0.5583642915696356,
                0.15355813788555997,
                0.14841328312049432,
                0.11561021021808432,
                0.10038828301076502,
                0.08853312974688224,
                0.17100329705130196,
                0.10324967363942388,
                0.0,
                0.09680492696978864,
                0.0,
                0.05142746520518431,
                0.14130913076049614,
                0.13913936257214735,
                0.0,
                0.10233786151509874,
                0.04686156576179815,
                0.07859777831523004
            ],
            [
                0.24597829860950995,
                0.09830920201460921,
                0.56054713195986,
                0.1534915627818581,
                0.1503056484687464,
                0.11565914695217541,
                0.09863451436336287,
                0.08829000341385347,
                0.17240438732688237,
                0.09952235422544954,
                0.0,
                0.09498015427078135,
                0.0,
                0.050505312375036464,
                0.13888912625464994,
                0.13802944418520022,
                0.0,
                0.10309791331730797,
                0.0475058028810785,
                0.07941317198213006
            ],
            [
                0.2455597729763999,
                0.0983088775181649,
                0.56054713195986,
                0.1534915627818581,
                0.1503056484687464,
                0.11565914695217541,
                0.09863451436336287,
                0.08863717555703123,
                0.17260372852305725,
                0.09927055266139936,
                0.0,
                0.09508204847946987,
                0.0,
                0.04944883917804475,
                0.13952804249106707,
                0.13730498494560292,
                0.0,
                0.10288005501676717,
                0.047576956528689894,
                0.07941317198213006
            ],
            [
                0.24644705877899242,
                0.09829544456544521,
                0.5612647260945135,
                0.153357121928527,
                0.15061556739478957,
                0.11578561560132092,
                0.09860335032359185,
                0.08856244391369328,
                0.17286463799157378,
                0.09928376158399937,
                0.0,
                0.09548552766235639,
                0.0,
                0.05318734401335914,
                0.1397928465016314,
                0.12947509696366744,
                0.0,
                0.1039516507758987,
                0.04822333776234671,
                0.08183976337243044
            ],
            [
                0.24869466024949533,
                0.09873427433623622,
                0.5618205075453855,
                0.15296989116837414,
                0.15062351161424606,
                0.11590491032669917,
                0.09845932234259008,
                0.08833387307892279,
                0.1702415939652377,
                0.1016572277018324,
                0.0,
                0.09455104514823169,
                0.0,
                0.05188032669409905,
                0.13828787468786238,
                0.12853979258013193,
                0.0,
                0.10509335598955646,
                0.04897850684566455,
                0.07546264741992117
            ],
            [
                0.24869466024949533,
                0.09873427433623622,
                0.5618205075453855,
                0.15296989116837414,
                0.15062351161424606,
                0.11590491032669917,
                0.09845932234259008,
                0.08833387307892279,
                0.1702415939652377,
                0.1016572277018324,
                0.0,
                0.09455104514823169,
                0.0,
                0.05188032669409905,
                0.13828787468786238,
                0.12853979258013193,
                0.0,
                0.10509335598955646,
                0.04897850684566455,
                0.07546264741992117
            ]
        ],
        [
            [
                0.20096343845892914,
                0.0975417441286926,
                0.5423323574635989,
                0.24644453086701085,
                0.13401828492841755,
                0.0627256608863085,
                0.14348594840414144,
                0.05885876246226653,
                0.13514212535214856,
                0.060087498240103926,
                0.09526861992427234,
                0.05449144406702293,
                0.05287860939084992,
                0.0,
                0.0,
                0.1373684048770146,
                0.14508759892714657,
                0.05251963117445932,
                0.04410552441978745,
                0.09708840383425053
            ],
            [
                0.20096343845892914,
                0.0975417441286926,
                0.5423323574635989,
                0.24473837246917357,
                0.13401828492841755,
                0.0627256608863085,
                0.14256480891690068,
                0.05911346705688072,
                0.13514212535214856,
                0.06039426011455588,
                0.09537689159625429,
                0.05449144406702293,
                0.05245201291855248,
                0.0,
                0.0,
                0.13647203251500353,
                0.14508759892714657,
                0.05370214194669645,
                0.04410552441978745,
                0.0980441554294271
            ],
            [
                0.2032277096356544,
                0.09747329959255706,
                0.5432101859699376,
                0.24197856380548846,
                0.13298983770943837,
                0.06287183250010535,
                0.14559983836990215,
                0.058493802731369206,
                0.1364700875125112,
                0.059160710109460585,
                0.09553222607752712,
                0.05489716952509001,
                0.0516164217342507,
                0.0,
                0.0,
                0.13651569372269384,
                0.1463656123289069,
                0.05470043394691636,
                0.04410552441978745,
                0.09816847857053322
            ],
            [
                0.20282209193880696,
                0.09781428496243999,
                0.5421550693857449,
                0.2468939854980351,
                0.13417146495817067,
                0.06266927981025686,
                0.14217255607986087,
                0.05837095959770875,
                0.1337242302851801,
                0.058786940469715596,
                0.09598567390098242,
                0.05503049694686344,
                0.05119531987155023,
                0.0,
                0.0,
                0.13688111609306292,
                0.15003186519238706,
                0.057647847052419876,
                0.04410552441978745,
                0.09813509561603266
            ],
            [
                0.20282209193880696,
                0.09781428496243999,
                0.5421550693857449,
                0.2468939854980351,
                0.13417146495817067,
                0.06266927981025686,
                0.14217255607986087,
                0.05837095959770875,
                0.1337242302851801,
                0.058786940469715596,
                0.09598567390098242,
                0.05503049694686344,
                0.05119531987155023,
                0.0,
                0.0,
                0.13688111609306292,
                0.15003186519238706,
                0.057647847052419876,
                0.04410552441978745,
                0.09813509561603266
            ],
            [
                0.19898549854252437,
                0.09578076497370784,
                0.5422112219579125,
                0.24695614664277768,
                0.1341453111216387,
                0.06266927981025686,
                0.14217255607986087,
                0.05852841140228288,
                0.1337242302851801,
                0.06042515367713828,
                0.09492037644754159,
                0.05513998701674429,
                0.05121143003396127,
                0.0,
                0.0,
                0.14515837624107142,
                0.1499342577305555,
                0.057647847052419876,
                0.04220628727954932,
                0.0962701172723025
            ],
            [
                0.19898549854252437,
                0.09578076497370784,
                0.5422112219579125,
                0.24695614664277768,
                0.1341453111216387,
                0.06266927981025686,
                0.14217255607986087,
                0.05852841140228288,
                0.1337242302851801,
                0.06042515367713828,
                0.09492037644754159,
                0.05513998701674429,
                0.05121143003396127,
                0.0,
                0.0,
                0.14515837624107142,
                0.1499342577305555,
                0.057647847052419876,
                0.04220628727954932,
                0.0962701172723025
            ],
            [
                0.1988587366804813,
                0.09578076497370784,
                0.5421443894964263,
                0.24695614664277768,
                0.1341453111216387,
                0.06266927981025686,
                0.14217255607986087,
                0.05852841140228288,
                0.13362829528939082,
                0.060909463615538784,
                0.09492037644754159,
                0.05197816945682624,
                0.05121143003396127,
                0.0,
                0.0,
                0.14515837624107142,
                0.14704058198195433,
                0.055381965128659554,
                0.04222353334417461,
                0.09555016060199138
            ]
        ],
        [
            [
                0.10905010585008025,
                0.03868247968997375,
                0.5144643980643794,
                0.21493707909769977,
                0.10918028713813296,
                0.08950564052598164,
                0.09571368735654402,
                0.0726931848995998,
                0.05109681200982503,
                0.042028170898756705,
                0.027967905200593047,
                0.0,
                0.0,
                0.016538274729998033,
                0.05423530785184882,
                0.07985640499834475,
                0.07816028137956348,
                0.06776787058682165,
                0.0,
                0.05773943042895859
            ],
            [
                0.10872821137651531,
                0.038664825111849176,
                0.5143538896722649,
                0.215200942909908,
                0.10891088215041012,
                0.08949778005841402,
                0.09576041070956974,
                0.07250743958570806,
                0.05090414797040904,
                0.04186799660789534,
                0.027967905200593047,
                0.0,
                0.0,
                0.016321269168762382,
                0.05423530785184882,
                0.07985526574803438,
                0.07830587792922448,
                0.06776787058682165,
                0.0,
                0.05807878560529484
            ],
            [
                0.1081014145827346,
                0.0386025711572702,
                0.5146167532755099,
                0.2131324285873568,
                0.11099706855046226,
                0.08839823252542521,
                0.09663087210214885,
                0.07341475021636053,
                0.050841244571797214,
                0.0420289290415471,
                0.027874672678169073,
                0.0,
                0.0,
                0.016360256250954015,
                0.05430910542684172,
                0.0798680107374832,
                0.07856918630422438,
                0.06745946451076022,
                0.0,
                0.05854125944297397
            ],
            [
                0.10739622015887755,
                0.03909615021209329,
                0.5144848021032853,
                0.21497118325898107,
                0.11030386403119102,
                0.0884405180208426,
                0.09548619620907006,
                0.072868789636286,
                0.05048553319849484,
                0.041361252395905636,
                0.02739135971844426,
                0.0,
                0.0,
                0.016277721995384617,
                0.055211862467795074,
                0.08001961663009116,
                0.0796554755006118,
                0.06785567839397574,
                0.0,
                0.05846512147926019
            ],
            [
                0.10739622015887755,
                0.0390961502120933,
                0.5144848021032853,
                0.21497118325898107,
                0.11030386403119102,
                0.0884405180208426,
                0.09548619620907006,
                0.072868789636286,
                0.05048553319849484,
                0.041361252395905636,
                0.02739135971844426,
                0.0,
                0.0,
                0.016277721995384617,
                0.055211862467795074,
                0.08001961663009116,
                0.0796554755006118,
                0.06785567839397574,
                0.0,
                0.05846512147926019
            ],
            [
                0.10701767418308263,
                0.03926450299606076,
                0.5151527817284791,
                0.21490231668293147,
                0.11040404731648108,
                0.08853502412082108,
                0.09532935926848878,
                0.07291325271886605,
                0.05035858374121816,
                0.041217512013170796,
                0.027298292959383432,
                0.0,
                0.0,
                0.016468076710523843,
                0.05533880291907512,
                0.07937883293195333,
                0.0804741575082964,
                0.06791021978340947,
                0.0,
                0.059347962863184174
            ],
            [
                0.1078050299950226,
                0.039141050758529666,
                0.515587638137823,
                0.21495073126972203,
                0.11053971683380796,
                0.08882185582889879,
                0.09522636930335972,
                0.07288252576940484,
                0.050208517297191446,
                0.04121241693746982,
                0.027320356669708896,
                0.0,
                0.0,
                0.01660760445296124,
                0.05351152066076515,
                0.07937294651319865,
                0.08054331428622505,
                0.06806283883050675,
                0.0,
                0.05952714874483503
            ],
            [
                0.1077232566475552,
                0.039141050758529666,
                0.5158380448746197,
                0.2149711821845382,
                0.11060912637174437,
                0.08882185582889879,
                0.09526271175094513,
                0.07280591222772433,
                0.050211273393430005,
                0.04121241693746982,
                0.027641810812919422,
                0.0,
                0.0,
                0.01660760445296124,
                0.053716146775373966,
                0.07937294651319865,
                0.08023202053513356,
                0.06770326606746835,
                0.0,
                0.05950709079808849
            ]
        ],
        [
            [
                0.24361525253514976,
                0.09615144869777066,
                0.5535851413354533,
                0.21051627324319855,
                0.15200559643737221,
                0.0,
                0.13101900185296514,
                0.10341604547332803,
                0.12904666689007774,
                0.08271511701938974,
                0.07792637798787316,
                0.06331984260952159,
                0.07703208071811485,
                0.04435953350421052,
                0.0,
                0.1295358733985845,
                0.0,
                0.09069168526927751,
                0.0714508649826831,
                0.07925782196597125
            ],
            [
                0.24127859970850263,
                0.09786619854333718,
                0.5555470505167827,
                0.21013555790969343,
                0.15472004815546575,
                0.0,
                0.12872686019193558,
                0.09963415812081539,
                0.12849959620566212,
                0.08405791728679073,
                0.07900332365055743,
                0.061989930051478306,
                0.07537287093041894,
                0.0396641424775597,
                0.0,
                0.131473342228029,
                0.0,
                0.08992725882301479,
                0.0704119667250652,
                0.09358655600842142
            ],
            [
                0.2425355830891811,
                0.09824216873521893,
                0.557882657216153,
                0.211094147891444,
                0.1532874379521689,
                0.0,
                0.1326542151664237,
                0.10326764034745368,
                0.1279660904000529,
                0.08298076508650917,
                0.0766035065050645,
                0.0609648719907587,
                0.07844391462521565,
                0.03920254283602367,
                0.0,
                0.1365371316616615,
                0.0,
                0.08666352757213779,
                0.0703025436226051,
                0.09222163517278482
            ],
            [
                0.24179842110200575,
                0.10032176756992936,
                0.5580800589490864,
                0.21522939355181336,
                0.15073546408301297,
                0.0,
                0.1318474195670323,
                0.10082922798111009,
                0.12645403313065662,
                0.08537983447536636,
                0.07527179538171555,
                0.06036084938515796,
                0.07707433360913783,
                0.03766604910185475,
                0.0,
                0.13864685455497677,
                0.0,
                0.08480319265891234,
                0.07346827323504677,
                0.09324158399397296
            ],
            [
                0.24109344597943808,
                0.10073373265856782,
                0.5580453433965595,
                0.2150110803253456,
                0.15061773812133267,
                0.0,
                0.1315886059523653,
                0.10051468329924448,
                0.12605459049946122,
                0.08625706914253152,
                0.07534673333006568,
                0.06044275715869786,
                0.07864849208515123,
                0.03754158702290798,
                0.0,
                0.13874991750221308,
                0.0,
                0.08292684829598197,
                0.07231597677025355,
                0.09384184216178429
            ],
            [
                0.2396012122722374,
                0.10138815885810767,
                0.559599552986776,
                0.21482020568673565,
                0.15154487514003953,
                0.0,
                0.13113350684976902,
                0.10066971377946544,
                0.12628958688398095,
                0.0867031897784388,
                0.07493821490681754,
                0.06161563861352463,
                0.07802262132078387,
                0.037714023497895724,
                0.0,
                0.12941377186592054,
                0.0,
                0.08689985650989926,
                0.0732719923341353,
                0.09723952677227374
            ],
            [
                0.2396012122722374,
                0.10138815885810767,
                0.559599552986776,
                0.21482020568673565,
                0.15154487514003953,
                0.0,
                0.13113350684976902,
                0.10066971377946544,
                0.12628958688398095,
                0.0867031897784388,
                0.07493821490681754,
                0.06161563861352463,
                0.07802262132078387,
                0.037714023497895724,
                0.0,
                0.12941377186592054,
                0.0,
                0.08689985650989926,
                0.0732719923341353,
                0.09723952677227374
            ],
            [
                0.2396012122722374,
                0.10138815885810767,
                0.559599552986776,
                0.21482020568673565,
                0.15154487514003953,
                0.0,
                0.13113350684976902,
                0.10066971377946544,
                0.12628958688398095,
                0.0867031897784388,
                0.07493821490681754,
                0.06161563861352463,
                0.07802262132078387,
                0.037714023497895724,
                0.0,
                0.12941377186592054,
                0.0,
                0.08689985650989926,
                0.0732719923341353,
                0.09723952677227374
            ]
        ],
        [
            [
                0.22686584186520517,
                0.09563065105808542,
                0.5791795813791734,
                0.11980908942719712,
                0.11046315125122025,
                0.14307158337419615,
                0.085952000655134,
                0.0,
                0.13531296339214605,
                0.1138324023019397,
                0.0,
                0.05586419842108598,
                0.033482921886576686,
                0.04917919543526854,
                0.1447771432796663,
                0.13264185692115318,
                0.07421197840179909,
                0.08322456947591045,
                0.08181862778667486,
                0.07042473872691325
            ],
            [
                0.22686584186520517,
                0.09563065105808542,
                0.5791795813791734,
                0.11980908942719712,
                0.11046315125122025,
                0.14307158337419615,
                0.085952000655134,
                0.0,
                0.13531296339214605,
                0.1138324023019397,
                0.0,
                0.05586419842108598,
                0.033482921886576686,
                0.04917919543526854,
                0.1447771432796663,
                0.13264185692115318,
                0.07421197840179909,
                0.08322456947591045,
                0.08181862778667486,
                0.07042473872691325
            ],
            [
                0.22686584186520517,
                0.09563065105808542,
                0.5791795813791734,
                0.11980908942719712,
                0.11046315125122023,
                0.14307158337419615,
                0.085952000655134,
                0.0,
                0.13531296339214605,
                0.1138324023019397,
                0.0,
                0.05586419842108598,
                0.033482921886576686,
                0.04917919543526854,
                0.1447771432796663,
                0.13264185692115318,
                0.07421197840179909,
                0.08322456947591045,
                0.08181862778667486,
                0.07042473872691325
            ],
            [
                0.22686584186520517,
                0.09563065105808542,
                0.5791795813791734,
                0.11980908942719712,
                0.11046315125122023,
                0.14307158337419615,
                0.085952000655134,
                0.0,
                0.13531296339214605,
                0.1138324023019397,
                0.0,
                0.05586419842108598,
                0.033482921886576686,
                0.049179195435268545,
                0.1447771432796663,
                0.13264185692115318,
                0.07421197840179909,
                0.08322456947591045,
                0.08181862778667486,
                0.07042473872691325
            ],
            [
                0.22686584186520517,
                0.09563065105808542,
                0.5791795813791734,
                0.11980908942719712,
                0.11046315125122023,
                0.14307158337419615,
                0.085952000655134,
                0.0,
                0.13531296339214605,
                0.1138324023019397,
                0.0,
                0.05586419842108598,
                0.033482921886576686,
                0.049179195435268545,
                0.1447771432796663,
                0.13264185692115318,
                0.07421197840179909,
                0.08322456947591045,
                0.08181862778667486,
                0.07042473872691325
            ],
            [
                0.22686584186520517,
                0.09563065105808542,
                0.5791795813791734,
                0.11980908942719712,
                0.11046315125122023,
                0.14307158337419615,
                0.085952000655134,
                0.0,
                0.13531296339214605,
                0.1138324023019397,
                0.0,
                0.05586419842108598,
                0.033482921886576686,
                0.049179195435268545,
                0.1447771432796663,
                0.13264185692115318,
                0.07421197840179909,
                0.08322456947591045,
                0.08181862778667486,
                0.07042473872691325
            ],
            [
                0.22686584186520517,
                0.09563065105808542,
                0.5791795813791734,
                0.11980908942719712,
                0.11046315125122023,
                0.14307158337419615,
                0.085952000655134,
                0.0,
                0.13531296339214605,
                0.1138324023019397,
                0.0,
                0.05586419842108598,
                0.033482921886576686,
                0.049179195435268545,
                0.1447771432796663,
                0.13264185692115318,
                0.07421197840179909,
                0.08322456947591045,
                0.08181862778667486,
                0.07042473872691325
            ],
            [
                0.22686584186520517,
                0.09563065105808542,
                0.5791795813791734,
                0.11980908942719712,
                0.11046315125122023,
                0.14307158337419615,
                0.085952000655134,
                0.0,
                0.13531296339214605,
                0.1138324023019397,
                0.0,
                0.05586419842108598,
                0.033482921886576686,
                0.049179195435268545,
                0.1447771432796663,
                0.13264185692115318,
                0.07421197840179909,
                0.08322456947591045,
                0.08181862778667486,
                0.07042473872691325
            ]
        ],
        [
            [
                0.19167182359979096,
                0.08317512227167588,
                0.561942932095674,
                0.17490102567429955,
                0.0,
                0.12637449995837788,
                0.10396306740813016,
                0.07595486763804113,
                0.0,
                0.0975486849731639,
                0.062483446220386755,
                0.031786837241418245,
                0.021769553987728958,
                0.01004593513912787,
                0.1139011865611549,
                0.17009289599245989,
                0.09635957053490014,
                0.07008601727276488,
                0.05335772969015458,
                0.0
            ],
            [
                0.19167182359979096,
                0.08317512227167588,
                0.561942932095674,
                0.17490102567429955,
                0.0,
                0.12637449995837788,
                0.10396306740813016,
                0.07595486763804113,
                0.0,
                0.0975486849731639,
                0.06248344622038676,
                0.031786837241418245,
                0.021769553987728958,
                0.01004593513912787,
                0.1139011865611549,
                0.17009289599245989,
                0.09635957053490014,
                0.07008601727276488,
                0.05335772969015458,
                0.0
            ],
            [
                0.19167182359979096,
                0.08317512227167588,
                0.561942932095674,
                0.17490102567429955,
                0.0,
                0.12637449995837785,
                0.10396306740813016,
                0.07595486763804113,
                0.0,
                0.0975486849731639,
                0.06248344622038676,
                0.031786837241418245,
                0.021769553987728958,
                0.01004593513912787,
                0.1139011865611549,
                0.17009289599245989,
                0.09635957053490014,
                0.07008601727276488,
                0.05335772969015458,
                0.0
            ],
            [
                0.19167182359979096,
                0.08317512227167588,
                0.561942932095674,
                0.1749010256742995,
                0.0,
                0.12637449995837785,
                0.10396306740813016,
                0.07595486763804113,
                0.0,
                0.0975486849731639,
                0.06248344622038676,
                0.031786837241418245,
                0.021769553987728958,
                0.01004593513912787,
                0.1139011865611549,
                0.17009289599245989,
                0.09635957053490014,
                0.07008601727276488,
                0.05335772969015458,
                0.0
            ],
            [
                0.19167182359979096,
                0.08317512227167588,
                0.561942932095674,
                0.1749010256742995,
                0.0,
                0.12637449995837785,
                0.10396306740813016,
                0.07595486763804113,
                0.0,
                0.0975486849731639,
                0.06248344622038676,
                0.031786837241418245,
                0.021769553987728958,
                0.01004593513912787,
                0.1139011865611549,
                0.17009289599245989,
                0.09635957053490014,
                0.07008601727276488,
                0.05335772969015458,
                0.0
            ],
            [
                0.19167182359979096,
                0.08317512227167588,
                0.561942932095674,
                0.1749010256742995,
                0.0,
                0.12637449995837785,
                0.10396306740813016,
                0.07595486763804113,
                0.0,
                0.0975486849731639,
                0.06248344622038676,
                0.031786837241418245,
                0.021769553987728958,
                0.01004593513912787,
                0.1139011865611549,
                0.17009289599245989,
                0.09635957053490014,
                0.07008601727276488,
                0.05335772969015458,
                0.0
            ],
            [
                0.19167182359979096,
                0.08317512227167588,
                0.561942932095674,
                0.1749010256742995,
                0.0,
                0.12637449995837785,
                0.10396306740813016,
                0.07595486763804113,
                0.0,
                0.0975486849731639,
                0.06248344622038676,
                0.031786837241418245,
                0.021769553987728958,
                0.01004593513912787,
                0.1139011865611549,
                0.17009289599245989,
                0.09635957053490014,
                0.07008601727276488,
                0.05335772969015458,
                0.0
            ],
            [
                0.19167182359979096,
                0.08317512227167588,
                0.561942932095674,
                0.1749010256742995,
                0.0,
                0.12637449995837785,
                0.10396306740813016,
                0.07595486763804113,
                0.0,
                0.0975486849731639,
                0.06248344622038676,
                0.031786837241418245,
                0.021769553987728958,
                0.01004593513912787,
                0.1139011865611549,
                0.17009289599245989,
                0.09635957053490014,
                0.07008601727276488,
                0.05335772969015458,
                0.0
            ]
        ],
        [
            [
                0.11311784436156133,
                0.04647624007157314,
                0.5087843585914972,
                0.2802253437669603,
                0.0,
                0.1496099471622569,
                0.0,
                0.11952985155655747,
                0.034756241475147304,
                0.023480651579409893,
                0.033941469654909934,
                0.014825682545870774,
                0.0,
                0.018968503699625546,
                0.08216957462017682,
                0.08172844281941434,
                0.08995839791025695,
                0.07173102271274226,
                0.035006103171601556,
                0.06138264822238188
            ],
            [
                0.11311784436156133,
                0.04647624007157314,
                0.5087843585914972,
                0.28023102165255875,
                0.0,
                0.1496099471622569,
                0.0,
                0.11952985155655747,
                0.034756241475147304,
                0.023480651579409893,
                0.033938154468226664,
                0.014825682545870774,
                0.0,
                0.018970256294904193,
                0.08216957462017681,
                0.08172844281941434,
                0.08995839791025695,
                0.07173102271274226,
                0.035006103171601556,
                0.06139378663489685
            ],
            [
                0.11316211824113952,
                0.046475980663017884,
                0.5092052257296631,
                0.2804733424159803,
                0.0,
                0.14862922182519653,
                0.0,
                0.11917093970050582,
                0.03482216341564934,
                0.023410943239016428,
                0.033990916957917776,
                0.014826085803850886,
                0.0,
                0.018970256294904193,
                0.08214123174236224,
                0.081726338829066,
                0.09046353656460565,
                0.07167126307303227,
                0.035006103171601556,
                0.06094244112420861
            ],
            [
                0.11314471721104755,
                0.046492472242194195,
                0.509053341387083,
                0.2807198027122103,
                0.0,
                0.14897157471289255,
                0.0,
                0.11960433904336354,
                0.03456443630523398,
                0.023303676023949546,
                0.03394054518734769,
                0.014756472274406775,
                0.0,
                0.01881954205899196,
                0.08240657272626495,
                0.08181522339142593,
                0.09066237521473458,
                0.0716893508280416,
                0.035006103171601556,
                0.06094244112420861
            ],
            [
                0.11314471721104755,
                0.046492472242194195,
                0.509053341387083,
                0.2807198027122103,
                0.0,
                0.14897157471289255,
                0.0,
                0.11959466052810287,
                0.03456443630523398,
                0.023303676023949546,
                0.03394054518734769,
                0.014756472274406775,
                0.0,
                0.019215165567766628,
                0.08240657272626495,
                0.08181522339142593,
                0.09066237521473458,
                0.07177745242605317,
                0.03519598855690175,
                0.06094244112420861
            ],
            [
                0.11319990401477667,
                0.046492472242194195,
                0.5090942731907773,
                0.28071337081386877,
                0.0,
                0.14895617971372024,
                0.0,
                0.11958553914425607,
                0.03458062842856653,
                0.023303676023949546,
                0.033947300993800694,
                0.014751047788752612,
                0.0,
                0.019215165567766628,
                0.08240409833998945,
                0.08160454331016956,
                0.09064933428276456,
                0.07180959631440179,
                0.03522132425283902,
                0.06094244112420861
            ],
            [
                0.11318271683969629,
                0.04649255246842744,
                0.5092188806460333,
                0.28050984675080964,
                0.0,
                0.14871290035028795,
                0.0,
                0.1194679544753729,
                0.03482414430226506,
                0.023368333838195896,
                0.03394607900442955,
                0.014776631898995056,
                0.0,
                0.019326313815084265,
                0.08209582528790096,
                0.08160234030226346,
                0.09068585860396865,
                0.07151833711560955,
                0.03522132425283902,
                0.06094244112420861
            ],
            [
                0.11318271683969629,
                0.04649255246842744,
                0.5092834492067839,
                0.2805373739898309,
                0.0,
                0.14871290035028795,
                0.0,
                0.1192822022906868,
                0.03482414430226506,
                0.023368333838195896,
                0.03394607900442955,
                0.014776631898995056,
                0.0,
                0.019326313815084265,
                0.08209582528790096,
                0.08160234030226346,
                0.09068104487516676,
                0.07150944713594466,
                0.03518563611892191,
                0.06095768589780399
            ]
        ],
        [
            [
                0.1654689530999999,
                0.09173373851625889,
                0.5321089011271699,
                0.22890155619665337,
                0.10536530939167989,
                0.09612176238033343,
                0.09127028502498805,
                0.11144029005372111,
                0.10927782013447608,
                0.09722785678996883,
                0.0,
                0.025430774455665713,
                0.020822088448306186,
                0.031076945173671728,
                0.0,
                0.13948017236626142,
                0.0,
                0.08972169436840616,
                0.042192430112221256,
                0.0886821888589014
            ],
            [
                0.1654689530999999,
                0.09173373851625889,
                0.5321089011271699,
                0.22890155619665337,
                0.10536530939167989,
                0.09612176238033343,
                0.09127028502498805,
                0.11144029005372111,
                0.10927782013447608,
                0.09722785678996883,
                0.0,
                0.025430774455665713,
                0.020822088448306186,
                0.031076945173671728,
                0.0,
                0.13948017236626142,
                0.0,
                0.08972169436840616,
                0.042192430112221256,
                0.0886821888589014
            ],
            [
                0.1654689530999999,
                0.09173373851625889,
                0.5321089011271699,
                0.22890155619665337,
                0.10536530939167989,
                0.09612176238033343,
                0.09127028502498805,
                0.11144029005372111,
                0.10927782013447608,
                0.09722785678996883,
                0.0,
                0.025430774455665713,
                0.020822088448306186,
                0.031076945173671728,
                0.0,
                0.13948017236626142,
                0.0,
                0.08972169436840616,
                0.042192430112221256,
                0.0886821888589014
            ],
            [
                0.1654689530999999,
                0.09173373851625889,
                0.5321089011271699,
                0.22890155619665337,
                0.10536530939167989,
                0.09612176238033343,
                0.09127028502498806,
                0.11144029005372111,
                0.10927782013447608,
                0.09722785678996883,
                0.0,
                0.025430774455665713,
                0.020822088448306186,
                0.031076945173671728,
                0.0,
                0.13948017236626142,
                0.0,
                0.08972169436840616,
                0.042192430112221256,
                0.0886821888589014
            ],
            [
                0.1654689530999999,
                0.09173373851625889,
                0.5321089011271699,
                0.22890155619665337,
                0.10536530939167989,
                0.09612176238033343,
                0.09127028502498806,
                0.11144029005372111,
                0.10927782013447608,
                0.09722785678996883,
                0.0,
                0.025430774455665713,
                0.020822088448306186,
                0.031076945173671728,
                0.0,
                0.13948017236626142,
                0.0,
                0.08972169436840616,
                0.042192430112221256,
                0.0886821888589014
            ],
            [
                0.1654689530999999,
                0.09173373851625889,
                0.5321089011271699,
                0.22890155619665337,
                0.10536530939167989,
                0.09612176238033343,
                0.09127028502498806,
                0.11144029005372111,
                0.10927782013447608,
                0.09722785678996883,
                0.0,
                0.025430774455665713,
                0.020822088448306186,
                0.031076945173671728,
                0.0,
                0.13948017236626142,
                0.0,
                0.08972169436840616,
                0.042192430112221256,
                0.0886821888589014
            ],
            [
                0.1654689530999999,
                0.09173373851625889,
                0.5321089011271699,
                0.22890155619665337,
                0.10536530939167989,
                0.09612176238033343,
                0.09127028502498806,
                0.11144029005372111,
                0.10927782013447608,
                0.09722785678996883,
                0.0,
                0.025430774455665713,
                0.020822088448306186,
                0.031076945173671728,
                0.0,
                0.13948017236626142,
                0.0,
                0.08972169436840616,
                0.042192430112221256,
                0.0886821888589014
            ],
            [
                0.1654689530999999,
                0.09173373851625889,
                0.5321089011271699,
                0.22890155619665337,
                0.10536530939167989,
                0.09612176238033343,
                0.09127028502498806,
                0.11144029005372111,
                0.10927782013447608,
                0.09722785678996883,
                0.0,
                0.025430774455665713,
                0.020822088448306186,
                0.031076945173671728,
                0.0,
                0.13948017236626142,
                0.0,
                0.08972169436840616,
                0.042192430112221256,
                0.0886821888589014
            ]
        ],
        [
            [
                0.0,
                0.08297211592130074,
                0.6320926612357841,
                0.0,
                0.0,
                0.16304907196934298,
                0.13051521259225252,
                0.0824462084591619,
                0.0840716097329032,
                0.11411934679644427,
                0.08023262243098096,
                0.025867770223043655,
                0.02754917445959363,
                0.02236139882309267,
                0.1819474753065112,
                0.1888675368258336,
                0.0803295002923677,
                0.0790690254788261,
                0.054104687026864315,
                0.09217266045852349
            ],
            [
                0.0,
                0.08329048159645495,
                0.6328130734331839,
                0.0,
                0.0,
                0.16340686731655107,
                0.1296126504208177,
                0.08185388785257877,
                0.08597912551581433,
                0.11337476509258144,
                0.07779457568550474,
                0.028029486578552136,
                0.026514481424164724,
                0.02175792541427989,
                0.1852895487136689,
                0.18949886337525462,
                0.08218126821600512,
                0.07956744388999087,
                0.054369832427085894,
                0.09402275240348637
            ],
            [
                0.0,
                0.08336852580515336,
                0.6319940168740601,
                0.0,
                0.0,
                0.1630453654624082,
                0.13225559654212854,
                0.08350232617987027,
                0.08699326723203092,
                0.11515830344979167,
                0.07797647091029261,
                0.026324521223917267,
                0.025428119296846713,
                0.021872575232145974,
                0.18661847958950945,
                0.19003107523365562,
                0.08362662887746335,
                0.08040211812143745,
                0.05417746289702938,
                0.0931568304983692
            ],
            [
                0.0,
                0.08360034469224041,
                0.6287459613141286,
                0.0,
                0.0,
                0.16292367836607138,
                0.13191515165035467,
                0.08322783925305301,
                0.08734915071491577,
                0.11516305956252847,
                0.07842322909831138,
                0.026593880938427808,
                0.025252056047864603,
                0.021772633068737675,
                0.18794757363135092,
                0.19026607591589564,
                0.08456987175638972,
                0.08141370846799725,
                0.054511071627457976,
                0.09362122250877211
            ],
            [
                0.0,
                0.0841271360995256,
                0.6287136039472259,
                0.0,
                0.0,
                0.16287650748150606,
                0.13130546645520003,
                0.08322783925305301,
                0.08759160663819716,
                0.11557143436788293,
                0.07842322909831138,
                0.026593880938427808,
                0.025390757125382923,
                0.021832413763677252,
                0.188108233093302,
                0.19137950528718994,
                0.08456987175638973,
                0.07990571405112842,
                0.05364396921365085,
                0.09362122250877211
            ],
            [
                0.0,
                0.08399214788807215,
                0.6294481928178178,
                0.0,
                0.0,
                0.16275436480961222,
                0.13084665909790713,
                0.08315800660954771,
                0.0872352693812615,
                0.11815393835733495,
                0.07735693726478954,
                0.02728982417835642,
                0.026748140709479614,
                0.022769788126448812,
                0.19245863356505002,
                0.18543954668620322,
                0.09025316977664553,
                0.08304205912220222,
                0.0527075194701666,
                0.09449323923942453
            ],
            [
                0.0,
                0.08564670844675981,
                0.6293441658460551,
                0.0,
                0.0,
                0.16257368347893641,
                0.13074831466652345,
                0.08274429830702443,
                0.08642504430124755,
                0.11541235509421538,
                0.07750990484349952,
                0.027055577698486617,
                0.02680808461422166,
                0.022507493762789398,
                0.18176954852918542,
                0.18599250463028674,
                0.093117236211224,
                0.0840252567086278,
                0.05348029230579284,
                0.09363679223648746
            ],
            [
                0.0,
                0.08562885878045857,
                0.6295542774063878,
                0.0,
                0.0,
                0.162462876923154,
                0.13044748538524784,
                0.08289031323623713,
                0.0867300292619077,
                0.11500573161784453,
                0.07735168192990001,
                0.02665094874415519,
                0.02697850354746441,
                0.022522780075245552,
                0.18139903406751576,
                0.18584189000058896,
                0.09191916117091059,
                0.08360519966899825,
                0.0530063910279493,
                0.09412674128034738
            ]
        ],
        [
            [
                0.1778416548501841,
                0.0,
                0.5494134173123288,
                0.19386822062877834,
                0.09972819010969305,
                0.13600421641759874,
                0.0,
                0.10795775492581276,
                0.10657857013049407,
                0.05746435316114071,
                0.04697376830519258,
                0.0209229053972794,
                0.026167479456273054,
                0.025866622771923198,
                0.10888188635447395,
                0.12022121271918289,
                0.0,
                0.10455550891479316,
                0.04789599554574448,
                0.06553276922149556
            ],
            [
                0.1778416548501841,
                0.0,
                0.5494134173123288,
                0.19386822062877834,
                0.09972819010969305,
                0.13600421641759874,
                0.0,
                0.10795775492581276,
                0.10657857013049407,
                0.05746435316114071,
                0.04697376830519258,
                0.0209229053972794,
                0.026167479456273054,
                0.025866622771923198,
                0.10888188635447395,
                0.12022121271918289,
                0.0,
                0.10455550891479316,
                0.04789599554574448,
                0.06553276922149556
            ],
            [
                0.1778416548501841,
                0.0,
                0.5494134173123288,
                0.19386822062877834,
                0.09972819010969305,
                0.13600421641759874,
                0.0,
                0.10795775492581276,
                0.10657857013049407,
                0.05746435316114071,
                0.04697376830519258,
                0.0209229053972794,
                0.026167479456273054,
                0.025866622771923198,
                0.10888188635447395,
                0.12022121271918289,
                0.0,
                0.10455550891479316,
                0.04789599554574448,
                0.06553276922149556
            ],
            [
                0.1778416548501841,
                0.0,
                0.5494134173123288,
                0.19386822062877834,
                0.09972819010969305,
                0.13600421641759877,
                0.0,
                0.10795775492581276,
                0.10657857013049407,
                0.05746435316114071,
                0.04697376830519258,
                0.0209229053972794,
                0.026167479456273054,
                0.025866622771923198,
                0.10888188635447395,
                0.12022121271918289,
                0.0,
                0.10455550891479316,
                0.04789599554574448,
                0.06553276922149556
            ],
            [
                0.1778416548501841,
                0.0,
                0.5494134173123288,
                0.19386822062877834,
                0.09972819010969305,
                0.13600421641759877,
                0.0,
                0.10795775492581276,
                0.10657857013049407,
                0.05746435316114071,
                0.04697376830519258,
                0.0209229053972794,
                0.026167479456273054,
                0.025866622771923198,
                0.10888188635447395,
                0.12022121271918289,
                0.0,
                0.10455550891479316,
                0.04789599554574448,
                0.06553276922149556
            ],
            [
                0.1778416548501841,
                0.0,
                0.5494134173123288,
                0.19386822062877834,
                0.09972819010969305,
                0.13600421641759877,
                0.0,
                0.10795775492581276,
                0.10657857013049407,
                0.05746435316114071,
                0.04697376830519258,
                0.0209229053972794,
                0.026167479456273054,
                0.025866622771923198,
                0.10888188635447395,
                0.12022121271918289,
                0.0,
                0.10455550891479316,
                0.04789599554574448,
                0.06553276922149556
            ],
            [
                0.1778416548501841,
                0.0,
                0.5494134173123288,
                0.19386822062877834,
                0.09972819010969305,
                0.13600421641759877,
                0.0,
                0.10795775492581276,
                0.10657857013049407,
                0.05746435316114071,
                0.04697376830519258,
                0.0209229053972794,
                0.026167479456273054,
                0.025866622771923198,
                0.10888188635447395,
                0.12022121271918289,
                0.0,
                0.10455550891479316,
                0.04789599554574448,
                0.06553276922149556
            ],
            [
                0.1778416548501841,
                0.0,
                0.5494134173123288,
                0.19386822062877834,
                0.09972819010969305,
                0.13600421641759877,
                0.0,
                0.10795775492581276,
                0.10657857013049407,
                0.05746435316114071,
                0.04697376830519258,
                0.0209229053972794,
                0.026167479456273054,
                0.025866622771923198,
                0.10888188635447395,
                0.12022121271918289,
                0.0,
                0.10455550891479316,
                0.04789599554574448,
                0.06553276922149556
            ]
        ],
        [
            [
                0.22957132417705667,
                0.10188690150436285,
                0.5709824648949824,
                0.17643115620829336,
                0.12159513283766384,
                0.0840131397084946,
                0.10320615230340205,
                0.08397285883287929,
                0.1557907644387558,
                0.07656711590976348,
                0.11134790717579848,
                0.0,
                0.06268091830467887,
                0.0,
                0.12403223870456757,
                0.15424467422698018,
                0.11781676459765221,
                0.0,
                0.05071584881699993,
                0.08544129036725877
            ],
            [
                0.22957132417705667,
                0.10188690150436285,
                0.5709824648949824,
                0.17643115620829336,
                0.12159513283766384,
                0.0840131397084946,
                0.10320615230340205,
                0.08397285883287929,
                0.1557907644387558,
                0.07656711590976348,
                0.11134790717579848,
                0.0,
                0.06268091830467887,
                0.0,
                0.12403223870456757,
                0.15424467422698018,
                0.11781676459765221,
                0.0,
                0.05071584881699993,
                0.08544129036725877
            ],
            [
                0.22957132417705667,
                0.10188690150436285,
                0.5709824648949824,
                0.17643115620829336,
                0.12159513283766384,
                0.0840131397084946,
                0.10320615230340205,
                0.08397285883287929,
                0.1557907644387558,
                0.07656711590976348,
                0.11134790717579848,
                0.0,
                0.06268091830467888,
                0.0,
                0.12403223870456757,
                0.15424467422698018,
                0.11781676459765221,
                0.0,
                0.05071584881699993,
                0.08544129036725877
            ],
            [
                0.22957132417705667,
                0.10188690150436285,
                0.5709824648949824,
                0.17643115620829336,
                0.12159513283766384,
                0.0840131397084946,
                0.10320615230340205,
                0.08397285883287929,
                0.1557907644387558,
                0.07656711590976348,
                0.11134790717579848,
                0.0,
                0.06268091830467888,
                0.0,
                0.12403223870456757,
                0.15424467422698018,
                0.11781676459765221,
                0.0,
                0.05071584881699993,
                0.08544129036725877
            ],
            [
                0.22957132417705667,
                0.10188690150436285,
                0.5709824648949824,
                0.17643115620829336,
                0.12159513283766384,
                0.0840131397084946,
                0.10320615230340205,
                0.08397285883287929,
                0.1557907644387558,
                0.07656711590976348,
                0.11134790717579848,
                0.0,
                0.06268091830467888,
                0.0,
                0.12403223870456757,
                0.15424467422698018,
                0.11781676459765221,
                0.0,
                0.05071584881699993,
                0.08544129036725877
            ],
            [
                0.22957132417705667,
                0.10188690150436285,
                0.5709824648949824,
                0.17643115620829336,
                0.12159513283766384,
                0.0840131397084946,
                0.10320615230340205,
                0.08397285883287929,
                0.1557907644387558,
                0.07656711590976348,
                0.11134790717579848,
                0.0,
                0.06268091830467888,
                0.0,
                0.12403223870456757,
                0.15424467422698018,
                0.11781676459765221,
                0.0,
                0.05071584881699993,
                0.08544129036725877
            ],
            [
                0.22957132417705667,
                0.10188690150436285,
                0.5709824648949824,
                0.17643115620829336,
                0.12159513283766384,
                0.0840131397084946,
                0.10320615230340205,
                0.08397285883287929,
                0.1557907644387558,
                0.07656711590976348,
                0.11134790717579848,
                0.0,
                0.06268091830467888,
                0.0,
                0.12403223870456757,
                0.15424467422698018,
                0.11781676459765221,
                0.0,
                0.05071584881699993,
                0.08544129036725877
            ],
            [
                0.22957132417705667,
                0.10188690150436285,
                0.5709824648949824,
                0.17643115620829336,
                0.12159513283766384,
                0.0840131397084946,
                0.10320615230340205,
                0.08397285883287929,
                0.1557907644387558,
                0.07656711590976348,
                0.11134790717579848,
                0.0,
                0.06268091830467888,
                0.0,
                0.12403223870456757,
                0.15424467422698018,
                0.11781676459765221,
                0.0,
                0.05071584881699993,
                0.08544129036725877
            ]
        ]
    ],
    "glob_coal_expl_tot_rm":[
        [
            0.7336213945389423,
            0.7345559870085477,
            0.7353231028158389,
            0.7347637341737309,
            0.7347637341737309,
            0.7353853769023528,
            0.7354979745210805,
            0.7353548640573832
        ],
        [
            0.7520203980655777,
            0.7520947173806417,
            0.7516157472636983,
            0.7474764959996159,
            0.7474764959996159,
            0.7466978413466623,
            0.7470264862505672,
            0.7469638492857941
        ],
        [
            0.7400637136029669,
            0.7404196548381398,
            0.7428920375305066,
            0.740020961820857,
            0.740020961820857,
            0.7400974225816331,
            0.7411924327093844,
            0.7418136071845421
        ],
        [
            0.6761234591884328,
            0.6754843731834004,
            0.6770483556677774,
            0.6777738328303862,
            0.6777738328303862,
            0.6793181250955899,
            0.6802319582804663,
            0.6799958136156937
        ],
        [
            0.7732639152623397,
            0.7683780324469135,
            0.7743202097896916,
            0.7718600213578284,
            0.7718600213578284,
            0.7729588307894939,
            0.7729588307894939,
            0.7731481079994489
        ],
        [
            0.7485275743737887,
            0.7486035480352355,
            0.7501738052126105,
            0.7499887182110391,
            0.7487853863718184,
            0.7506691816283098,
            0.7513755097275461,
            0.750894714171894
        ],
        [
            0.7834163120934378,
            0.7839752428725486,
            0.786067299216491,
            0.7855493036627248,
            0.7855447073275297,
            0.7877808760623899,
            0.7865956778333019,
            0.7870987957249912
        ],
        [
            0.6739724612079735,
            0.6739724612079735,
            0.6739724612079735,
            0.6739724612079735,
            0.6739724612079735,
            0.6739724612079735,
            0.6739724612079735,
            0.6739724612079735
        ],
        [
            0.741737929346776,
            0.7404560574168856,
            0.7428703373053297,
            0.7443888716210921,
            0.7443888716210921,
            0.7460895313253414,
            0.7479711658439352,
            0.7479711658439352
        ],
        [
            0.7538661755100711,
            0.7551855656937122,
            0.75473782926327,
            0.7550961698767006,
            0.7549163253902408,
            0.7552567665199105,
            0.7549768586296229,
            0.7549768586296229
        ],
        [
            0.7358489669017458,
            0.7351744911029106,
            0.7363802187835103,
            0.7372167449851765,
            0.7372167449851765,
            0.7371842624156776,
            0.7371842624156776,
            0.7360435142339293
        ],
        [
            0.6224336654318802,
            0.6223307010225453,
            0.6222290806766934,
            0.6224786424392184,
            0.6224786424392184,
            0.6230699213120213,
            0.6234942086522298,
            0.6236539227742224
        ],
        [
            0.7404077789216829,
            0.7423095089521135,
            0.7457638210742977,
            0.7463473339946334,
            0.7459503461394358,
            0.7461878717304096,
            0.7461878717304096,
            0.7461878717304096
        ],
        [
            0.7423245603238311,
            0.7423245603238311,
            0.742324560323831,
            0.7423245603238311,
            0.7423245603238311,
            0.7423245603238311,
            0.7423245603238311,
            0.7423245603238311
        ],
        [
            0.7046480639485331,
            0.7046480639485331,
            0.7046480639485331,
            0.7046480639485331,
            0.7046480639485331,
            0.7046480639485331,
            0.7046480639485331,
            0.7046480639485331
        ],
        [
            0.6512813746122739,
            0.6512847458034181,
            0.6514562344130285,
            0.6516475884456352,
            0.6516772835278177,
            0.6516883338806289,
            0.6515708899281425,
            0.6515970262598444
        ],
        [
            0.6877584562206009,
            0.6877584562206009,
            0.6877584562206009,
            0.6877584562206009,
            0.6877584562206009,
            0.6877584562206009,
            0.6877584562206009,
            0.6877584562206009
        ],
        [
            0.7603962478275488,
            0.7622167965084725,
            0.7629887720472704,
            0.7609775148140925,
            0.7610868360037318,
            0.7625580109039203,
            0.759952739204385,
            0.7597241696729156
        ],
        [
            0.6882248726218797,
            0.6882248726218797,
            0.6882248726218797,
            0.6882248726218797,
            0.6882248726218797,
            0.6882248726218797,
            0.6882248726218797,
            0.6882248726218797
        ],
        [
            0.7544325372292094,
            0.7544325372292094,
            0.7544325372292094,
            0.7544325372292094,
            0.7544325372292094,
            0.7544325372292094,
            0.7544325372292094,
            0.7544325372292094
        ]
    ],
    "glob_group_coal_expl_rm":[
        [
            [
                0.08848288295453836,
                0.21384472703586668,
                0.11300721598753218,
                0.15605713479624975,
                0.1104515900455712,
                0.10361560378553306,
                0.08048659062205399,
                0.0648376216681648,
                0.08442692736307592,
                0.0,
                0.06854648828452843,
                0.2272727195370592,
                0.6631134637281121,
                0.15176468853978403
            ],
            [
                0.08932442868334464,
                0.21258036108653702,
                0.11389203968915458,
                0.15761997687024537,
                0.08300908509251959,
                0.06675613906067364,
                0.0848841369860974,
                0.0,
                0.6627533742243548,
                0.1504935574300891,
                0.18971650558355949,
                0.24953250568387958
            ],
            [
                0.08915175467408218,
                0.21680008653024171,
                0.11458618660709155,
                0.1577222145599824,
                0.0859538594443883,
                0.06751249603647214,
                0.08988691215907534,
                0.0,
                0.7265775476291672,
                0.3186303493663673
            ],
            [
                0.09045519494597604,
                0.2168433069333015,
                0.11452570961184996,
                0.1577821809505815,
                0.08692477909913932,
                0.06867978001767786,
                0.0894611074402827,
                0.0,
                0.891731665254697
            ],
            [
                0.09045519494597604,
                0.2168433069333015,
                0.11452570961184996,
                0.1577821809505815,
                0.08692477909913932,
                0.06867978001767786,
                0.891731665254697,
                0.0894611074402827
            ],
            [
                0.0912231553745841,
                0.21737568157319753,
                0.11397228830102568,
                0.09317965285643307,
                0.14335118914274897,
                0.9242004360379279
            ],
            [
                0.0921496574949968,
                0.21790971554778596,
                0.09397461249549315,
                0.14659473918514762,
                0.9511591513444723
            ],
            [
                0.09256685312530165,
                0.21823823739591047,
                0.9511683975450748,
                0.21489416586686466
            ]
        ],
        [
            [
                0.09088821709645739,
                0.23751495415181265,
                0.10370478116712051,
                0.2178626756951461,
                0.08337962321476396,
                0.10718122566883725,
                0.10051009568745754,
                0.0,
                0.0,
                0.04242172762655685,
                0.0935662953310328,
                0.2561534535086245,
                0.6655440710076419,
                0.14154022958580983
            ],
            [
                0.09088821709645739,
                0.23845286119046133,
                0.10370478116712051,
                0.21886827411021012,
                0.10137636738773997,
                0.0,
                0.0,
                0.042344895243038104,
                0.6659586158566126,
                0.14154328090796253,
                0.17011410558214576,
                0.25755109337147586
            ],
            [
                0.09088821709645739,
                0.2385340034976745,
                0.10334254133495742,
                0.21858322494877822,
                0.10137636738773997,
                0.0,
                0.0,
                0.042344895243038104,
                0.7289707841383852,
                0.3112250543146979
            ],
            [
                0.09067874219732239,
                0.23847596378678992,
                0.10334254133495742,
                0.2205420456479566,
                0.10135548552062353,
                0.0,
                0.0,
                0.04234678818265914,
                0.8777518629532483
            ],
            [
                0.09067874219732239,
                0.23847596378678992,
                0.10334254133495742,
                0.2205420456479566,
                0.10135548552062353,
                0.0,
                0.8777518629532483,
                0.04234678818265914
            ],
            [
                0.09067874219732239,
                0.23844887247220248,
                0.10153729549418661,
                0.10334707902382158,
                0.043149254265141136,
                0.9197078334248912
            ],
            [
                0.09055181845198335,
                0.2400236699930408,
                0.10334707902382158,
                0.04258780091625682,
                0.9457416389308961
            ],
            [
                0.09055181845198335,
                0.2400236699930408,
                0.9458427830515955,
                0.1197717148117374
            ]
        ],
        [
            [
                0.10018786976913295,
                0.23778884699237915,
                0.1353788917016191,
                0.0,
                0.0,
                0.12454409087463633,
                0.08041732354860705,
                0.07792881095956244,
                0.11890865812749542,
                0.0,
                0.0622205389845448,
                0.23795800396123667,
                0.6594868448346861,
                0.24588121737229565
            ],
            [
                0.10033791152338913,
                0.23196427596280675,
                0.1372662797068123,
                0.0,
                0.07444178607379676,
                0.0887369380305721,
                0.12278041237469932,
                0.0,
                0.659888060047737,
                0.2450389435271431,
                0.12449760137049663,
                0.26297651489941526
            ],
            [
                0.10135842244530628,
                0.23397795881982478,
                0.13789201003320534,
                0.0,
                0.07422731736738085,
                0.09014995434619989,
                0.13056849531395343,
                0.0,
                0.7937714444476791,
                0.298967483365754
            ],
            [
                0.10194630854804144,
                0.2324763954754749,
                0.13877550370928818,
                0.0,
                0.08092683011519426,
                0.09200010276755856,
                0.13124065762804513,
                0.0,
                0.9161408351272287
            ],
            [
                0.10194630854804146,
                0.2324763954754749,
                0.13877550370928818,
                0.0,
                0.08092683011519426,
                0.09200010276755856,
                0.9161408351272287,
                0.13124065762804513
            ],
            [
                0.10194630854804144,
                0.23310492312872275,
                0.13877550370928818,
                0.0809303344929972,
                0.19610148742203617,
                0.9159950688439615
            ],
            [
                0.10216154395357747,
                0.23405622288027156,
                0.07831229298734309,
                0.19545982522864738,
                0.9473117026680125
            ],
            [
                0.10338875666550507,
                0.2337524966968915,
                0.9477741858351086,
                0.23759412829868695
            ]
        ],
        [
            [
                0.07988729982301479,
                0.0,
                0.12748720015623713,
                0.11356424255097104,
                0.09554425909810624,
                0.08802077870108072,
                0.08066088927891553,
                0.07843038038710742,
                0.07922506636714988,
                0.0,
                0.048253722947076166,
                0.15656167524883252,
                0.6449177268193783,
                0.2311297561869918
            ],
            [
                0.08032362750748052,
                0.0,
                0.12587748720447392,
                0.1150312942650816,
                0.08233928540826706,
                0.08186203335045085,
                0.0773659466942803,
                0.0,
                0.6436897966543497,
                0.23138185577422607,
                0.16345257618457446,
                0.17021858983542068
            ],
            [
                0.08069216393766465,
                0.0,
                0.1261260768305262,
                0.11407634613517542,
                0.08102880185689376,
                0.08291838534527114,
                0.07789586572578287,
                0.0,
                0.774188923435785,
                0.24494569952590076
            ],
            [
                0.08208338583606388,
                0.0,
                0.12898100746743948,
                0.11532191423896615,
                0.08672373755110892,
                0.08516410413924902,
                0.07844256935157568,
                0.0,
                0.9005201689437784
            ],
            [
                0.08208338583606388,
                0.0,
                0.12898100746743948,
                0.11532191423896615,
                0.08672373755110893,
                0.08516410413924902,
                0.9005201689437784,
                0.07844256935157568
            ],
            [
                0.08306660577977189,
                0.0,
                0.12988993212982874,
                0.08925818208458425,
                0.1480745389263101,
                0.9249112466742021
            ],
            [
                0.08452967683032434,
                0.0,
                0.09071036671894078,
                0.15050648656726448,
                0.9620278802543526
            ],
            [
                0.08473063133654278,
                0.0,
                0.963487324235421,
                0.20966042542023786
            ]
        ],
        [
            [
                0.10550605856404772,
                0.25794114891382813,
                0.0,
                0.1643280624882936,
                0.10247188958257412,
                0.09317135940021552,
                0.1131681291954263,
                0.07729352115362742,
                0.0872706829190444,
                0.0,
                0.10262458223225202,
                0.24270903985949005,
                0.6703844816558379,
                0.20494966099333828
            ],
            [
                0.10660208296902683,
                0.25366768927473254,
                0.0,
                0.16541450657658283,
                0.10386238106816045,
                0.08223410985552737,
                0.0876333049769375,
                0.0,
                0.6694305388802744,
                0.20116499111716768,
                0.1722423230139229,
                0.2651320566879218
            ],
            [
                0.10671777789260367,
                0.25410591756455503,
                0.0,
                0.1654995093726366,
                0.1083419148048446,
                0.08161986429910406,
                0.08825318375875005,
                0.0,
                0.7780325629454719,
                0.3249523300526627
            ],
            [
                0.10769824329629768,
                0.25500964771859264,
                0.0,
                0.16777370732126493,
                0.1106130941624423,
                0.0815710805832852,
                0.08815332151515422,
                0.0,
                0.9292320664379662
            ],
            [
                0.10769824329629768,
                0.25500964771859264,
                0.0,
                0.16777370732126493,
                0.1106130941624423,
                0.0815710805832852,
                0.9292320664379662,
                0.08815332151515422
            ],
            [
                0.10802937358195384,
                0.2546664282027966,
                0.0,
                0.11169932020201231,
                0.14222651849049098,
                0.9613236563874651
            ],
            [
                0.10802937358195384,
                0.2546664282027966,
                0.11169932020201231,
                0.14222651849049098,
                0.9613236563874651
            ],
            [
                0.10808481493208588,
                0.25496158690522264,
                0.9616406467164275,
                0.2159686373256707
            ]
        ],
        [
            [
                0.08871663677587122,
                0.22330109133067033,
                0.12433757344951409,
                0.0960992936410359,
                0.0,
                0.0,
                0.13176513615615143,
                0.07404450183108326,
                0.11901812615965156,
                0.0933933767614824,
                0.08408010947344309,
                0.21611356514524324,
                0.6768560872358186,
                0.20341813004604137
            ],
            [
                0.08980877409667226,
                0.22284147424553935,
                0.12317025118323165,
                0.09580996042782898,
                0.13154286157411202,
                0.0756101778957623,
                0.11737539018713483,
                0.09387789597739579,
                0.6775832915924701,
                0.2028016965026504,
                0.0,
                0.26601135988443436
            ],
            [
                0.08972708399192199,
                0.22191747687159497,
                0.12456220307482445,
                0.09576676924871814,
                0.13168798984829452,
                0.07584137715624933,
                0.11705282113757116,
                0.09340477918536719,
                0.7963052507047099,
                0.26472604746297507
            ],
            [
                0.08992702586057962,
                0.2208216633227096,
                0.12647944336973752,
                0.09515929379300928,
                0.13206831900336155,
                0.07852266309706618,
                0.11785540831794988,
                0.09370540092998682,
                0.8655224112768806
            ],
            [
                0.08955315906480715,
                0.22070992979860132,
                0.1270382092855313,
                0.09515929379300928,
                0.1327261653962771,
                0.07957178566868157,
                0.8645386503413073,
                0.16993939753661935
            ],
            [
                0.0896800326758267,
                0.22245952564482774,
                0.12963415799143876,
                0.1337605181360418,
                0.2238666677516844,
                0.8805656150441245
            ],
            [
                0.09074904110801009,
                0.22098296494383773,
                0.13864549920753386,
                0.22256210862231335,
                0.9022940745854213
            ],
            [
                0.09140276575725516,
                0.22113004070741482,
                0.9026816226086879,
                0.3108889400624199
            ]
        ],
        [
            [
                0.10357551467266461,
                0.2624026782605099,
                0.17349131948778038,
                0.1317657074042954,
                0.10792715246529049,
                0.09908943901462992,
                0.09062543605659704,
                0.07663879574140602,
                0.08602123109222147,
                0.04713561577835121,
                0.04328438592163599,
                0.29516197739372185,
                0.639751095809325,
                0.2204225307964143
            ],
            [
                0.1042101837629533,
                0.260440465982587,
                0.174068463843237,
                0.13360274067022437,
                0.09239676426969722,
                0.08065973651302775,
                0.0862981350884338,
                0.04692281560957164,
                0.6396790741434453,
                0.2214581010868385,
                0.178458610070661,
                0.310842806699223
            ],
            [
                0.10425186952400502,
                0.26465575695839877,
                0.17345287449733052,
                0.13542068888381278,
                0.09420452792082395,
                0.07950568317648642,
                0.08703268391747353,
                0.046507960275290916,
                0.7591667156336793,
                0.36686664911008193
            ],
            [
                0.10451399748324698,
                0.2680749612284,
                0.17104860354325715,
                0.13613705345462446,
                0.09698424852590633,
                0.08204119937105776,
                0.08913077901526027,
                0.0471244443717001,
                0.9310629685698303
            ],
            [
                0.10504636880115922,
                0.2683049919331089,
                0.17111914358721922,
                0.1358582616094128,
                0.09713125497236953,
                0.08363430504929158,
                0.9311017922974498,
                0.10583555485785315
            ],
            [
                0.10519141335676022,
                0.2681387496077546,
                0.17320173204945719,
                0.09817402177628337,
                0.17547768690138657,
                0.9526783521197131
            ],
            [
                0.10710204136622016,
                0.2697248351142606,
                0.10136561915426859,
                0.17384047583934933,
                0.9837428982008506
            ],
            [
                0.10808091812945748,
                0.2708264792696534,
                0.9843776968559727,
                0.23768785357232827
            ]
        ],
        [
            [
                0.06761367322301554,
                0.1533355685233083,
                0.0,
                0.0,
                0.08812066088593068,
                0.06797095489133922,
                0.08376511298287029,
                0.0657196362080358,
                0.06677148180253471,
                0.04967177915098578,
                0.022877601830515255,
                0.12614029507305646,
                0.6734426033892228,
                0.19074420495724906
            ],
            [
                0.06761367322301554,
                0.1533355685233083,
                0.0,
                0.0,
                0.08376511298287029,
                0.0657196362080358,
                0.06677148180253471,
                0.04967177915098578,
                0.6734426033892228,
                0.19074420495724906,
                0.1411322666202428,
                0.14378256755277374
            ],
            [
                0.06761367322301554,
                0.1533355685233083,
                0.0,
                0.0,
                0.08376511298287029,
                0.0657196362080358,
                0.06677148180253471,
                0.04967177915098578,
                0.7832532599855498,
                0.1925939514514849
            ],
            [
                0.06761367322301554,
                0.1533355685233083,
                0.0,
                0.0,
                0.08376511298287029,
                0.0657196362080358,
                0.06677148180253471,
                0.04967177915098578,
                0.8671583815070649
            ],
            [
                0.06761367322301554,
                0.1533355685233083,
                0.0,
                0.0,
                0.08376511298287029,
                0.0657196362080358,
                0.8671583815070649,
                0.09911598928785352
            ],
            [
                0.06761367322301554,
                0.1533355685233083,
                0.0,
                0.08376511298287029,
                0.14709400020527733,
                0.8671583815070649
            ],
            [
                0.06761367322301554,
                0.1533355685233083,
                0.08376511298287029,
                0.14709400020527733,
                0.8671583815070649
            ],
            [
                0.06761367322301554,
                0.1533355685233083,
                0.8671583815070649,
                0.20660376155615803
            ]
        ],
        [
            [
                0.09339314709810989,
                0.2279183095169126,
                0.13595478465048366,
                0.13380560713336753,
                0.0,
                0.12640660082374827,
                0.0,
                0.06149459903291862,
                0.11477453619688952,
                0.0,
                0.06566691033358185,
                0.24727101219007117,
                0.6541820815829539,
                0.23374176541857888
            ],
            [
                0.09561254907818975,
                0.2241190378640867,
                0.13506600322820056,
                0.13426073055089946,
                0.0,
                0.06702359957418327,
                0.1154250803286767,
                0.0,
                0.6542037798938357,
                0.2342405460569206,
                0.12512383340712632,
                0.27526723571294714
            ],
            [
                0.09557237361229312,
                0.2231825578334961,
                0.13595164301864981,
                0.13455242787496322,
                0.0,
                0.0673310386003745,
                0.11682234673592101,
                0.0,
                0.7847737555649786,
                0.3122839806338185
            ],
            [
                0.09632234531860012,
                0.22421574966093494,
                0.13888305913134613,
                0.13458467488261863,
                0.0,
                0.07003067257127858,
                0.11748922389332779,
                0.0,
                0.9114442202430663
            ],
            [
                0.09632234531860012,
                0.22421574966093494,
                0.13888305913134613,
                0.13458467488261863,
                0.0,
                0.07003067257127858,
                0.9114442202430663,
                0.11748922389332779
            ],
            [
                0.0963531252432649,
                0.22391272534842074,
                0.1392263948148863,
                0.0,
                0.16907780004848388,
                0.9361947531563022
            ],
            [
                0.09781646104849402,
                0.22545014710205938,
                0.0,
                0.170834921581602,
                0.9748460228057656
            ],
            [
                0.09781646104849402,
                0.22545014710205938,
                0.9748460228057656,
                0.170834921581602
            ]
        ],
        [
            [
                0.09752680977276156,
                0.2443000650548543,
                0.14059760733208684,
                0.13213060008630875,
                0.10072225891066093,
                0.09067868253981942,
                0.0,
                0.07836909770976098,
                0.10043509296072532,
                0.04683278399660137,
                0.058189116070805146,
                0.29345415683608994,
                0.6425412243223624,
                0.22620679909613714
            ],
            [
                0.09746896134361353,
                0.24723316595723396,
                0.13957036678251153,
                0.13798433589007386,
                0.0,
                0.07885530520427993,
                0.10256432680271708,
                0.04683918991068121,
                0.6421829060274474,
                0.2265102816494996,
                0.16547735330982138,
                0.29969803904599823
            ],
            [
                0.0974630456230558,
                0.2477456915456979,
                0.1413091307604961,
                0.139139362572147,
                0.0,
                0.07859777831522995,
                0.10233786151509873,
                0.046861565761798195,
                0.7580205043660815,
                0.3396627946147334
            ],
            [
                0.09830920201460865,
                0.24597829860951076,
                0.1388891262546505,
                0.13802944418520072,
                0.0,
                0.0794131719821301,
                0.10309791331730805,
                0.047505802881078765,
                0.9122422183405384
            ],
            [
                0.0983088775181647,
                0.24555977297640058,
                0.13952804249106743,
                0.13730498494560317,
                0.0,
                0.0794131719821301,
                0.9122347473751372,
                0.11961536823513981
            ],
            [
                0.09829544456544537,
                0.24644705877899178,
                0.1397928465016312,
                0.0,
                0.1774085302883933,
                0.9357445806078062
            ],
            [
                0.09873427433623587,
                0.24869466024949474,
                0.0,
                0.17278776057440748,
                0.9764819964914613
            ],
            [
                0.09873427433623587,
                0.24869466024949477,
                0.9764819964914613,
                0.17278776057440748
            ]
        ],
        [
            [
                0.09754174412869007,
                0.2009634384589286,
                0.0,
                0.13736840487701749,
                0.14348594840414414,
                0.058858762462266574,
                0.14508759892714745,
                0.0970884038342508,
                0.05251963117446106,
                0.044105524419786366,
                0.052878609390850186,
                0.23114711455233644,
                0.676784017251919,
                0.1720862726051846
            ],
            [
                0.09754174412869007,
                0.2009634384589286,
                0.0,
                0.13647203251500503,
                0.14508759892714743,
                0.09804415542942652,
                0.05370214194669496,
                0.044105524419786366,
                0.6752962403878939,
                0.1720862726051846,
                0.18303599487292296,
                0.2554408912591847
            ],
            [
                0.09747329959255589,
                0.20322770963565448,
                0.0,
                0.13651569372269495,
                0.14636561232890893,
                0.09816847857053003,
                0.054700433946916115,
                0.044105524419786366,
                0.7625445160289515,
                0.308657911691013
            ],
            [
                0.09781428496243999,
                0.2028220919388049,
                0.0,
                0.13688111609306372,
                0.15003186519238937,
                0.09813509561602943,
                0.05764784705241875,
                0.044105524419786366,
                0.9036574248005104
            ],
            [
                0.09781428496243999,
                0.2028220919388049,
                0.0,
                0.13688111609306372,
                0.15003186519238937,
                0.09813509561602943,
                0.9036574248005104,
                0.08427128208358918
            ],
            [
                0.09578076497370674,
                0.19898549854252368,
                0.0,
                0.14993425773055616,
                0.14789318928179068,
                0.930485719862984
            ],
            [
                0.09578076497370674,
                0.19898549854252368,
                0.14993425773055616,
                0.14789318928179068,
                0.930485719862984
            ],
            [
                0.09578076497370674,
                0.19885873668048246,
                0.930857324730342,
                0.24451913139187276
            ]
        ],
        [
            [
                0.03868247968997355,
                0.10905010585007975,
                0.054235307851849233,
                0.07985640499834495,
                0.0957136873565444,
                0.07269318489959974,
                0.07816028137956352,
                0.05773943042895841,
                0.06776787058682202,
                0.0,
                0.01653827472999784,
                0.10939821248858111,
                0.6396164150600627,
                0.17357956400447236
            ],
            [
                0.03866482511184899,
                0.10872821137651505,
                0.05423530785184923,
                0.07985526574803413,
                0.07830587792922426,
                0.05807878560529516,
                0.067767870586822,
                0.0,
                0.6396997920707047,
                0.17329290981676107,
                0.15179254971552164,
                0.11721382617858435
            ],
            [
                0.038602571157270275,
                0.10810141458273437,
                0.05430910542684193,
                0.07986801073748265,
                0.0785691863042237,
                0.05854125944297432,
                0.06745946451075982,
                0.0,
                0.7355371682709301,
                0.19382943400798097
            ],
            [
                0.039096150212093145,
                0.10739622015887788,
                0.05521186246779538,
                0.08001961663009123,
                0.07965547550061121,
                0.058465121479259974,
                0.06785567839397591,
                0.0,
                0.836102010028668
            ],
            [
                0.039096150212093145,
                0.10739622015887788,
                0.05521186246779538,
                0.08001961663009123,
                0.07965547550061121,
                0.058465121479259974,
                0.836102010028668,
                0.06785567839397591
            ],
            [
                0.03926450299606069,
                0.10701767418308249,
                0.05533880291907528,
                0.08047415750829652,
                0.11116577542528097,
                0.8527121989002077
            ],
            [
                0.039141050758529625,
                0.1078050299950224,
                0.08054331428622466,
                0.11146518160555466,
                0.868667919041296
            ],
            [
                0.039141050758529625,
                0.10772325664755474,
                0.8692380449590936,
                0.1688868817939968
            ]
        ],
        [
            [
                0.09615144869777054,
                0.24361525253515065,
                0.0,
                0.12953587339858447,
                0.13101900185296536,
                0.10341604547332856,
                0.0,
                0.0792578219659716,
                0.09069168526927797,
                0.07145086498268316,
                0.10298311067435673,
                0.24667372968735252,
                0.6789284022651841,
                0.1520055964373722
            ],
            [
                0.09786619854333704,
                0.24127859970850232,
                0.0,
                0.13147334222802914,
                0.0,
                0.09358655600842165,
                0.08992725882301499,
                0.0704119667250649,
                0.6815500287339226,
                0.1547200481554658,
                0.20217502757693934,
                0.2782126505056661
            ],
            [
                0.09824216873521861,
                0.2425355830891824,
                0.0,
                0.13653713166166107,
                0.0,
                0.09222163517278527,
                0.08666352757213788,
                0.07030254362260517,
                0.7642409282335019,
                0.34885032153476864
            ],
            [
                0.10032176756992935,
                0.24179842110200547,
                0.0,
                0.13864685455497647,
                0.0,
                0.09324158399397321,
                0.08480319265891235,
                0.07346827323504694,
                0.9367547214246439
            ],
            [
                0.10073373265856778,
                0.24109344597943744,
                0.0,
                0.13874991750221316,
                0.0,
                0.09384184216178407,
                0.9366623452935715,
                0.1266781503455389
            ],
            [
                0.10138815885810783,
                0.23960121227223843,
                0.0,
                0.0,
                0.20139558982572733,
                0.9713669137598857
            ],
            [
                0.10138815885810783,
                0.23960121227223843,
                0.0,
                0.20139558982572733,
                0.9713669137598857
            ],
            [
                0.10138815885810783,
                0.23960121227223843,
                0.9713669137598857,
                0.20139558982572733
            ]
        ],
        [
            [
                0.09563065105808348,
                0.22686584186520706,
                0.14477714327967195,
                0.1326418569211521,
                0.085952000655134,
                0.0,
                0.07421197840179886,
                0.0704247387269126,
                0.08322456947591099,
                0.08181862778667238,
                0.06659028978642001,
                0.24316633934507334,
                0.6485653305347748,
                0.22095240160974616
            ],
            [
                0.09563065105808348,
                0.22686584186520706,
                0.14477714327967195,
                0.1326418569211521,
                0.07421197840179886,
                0.0704247387269126,
                0.08322456947591099,
                0.08181862778667238,
                0.6485653305347748,
                0.22095240160974616,
                0.085952000655134,
                0.2828738457390501
            ],
            [
                0.09563065105808348,
                0.22686584186520706,
                0.14477714327967195,
                0.1326418569211521,
                0.07421197840179886,
                0.0704247387269126,
                0.08322456947591099,
                0.08181862778667238,
                0.7704121189302146,
                0.2934641696060972
            ],
            [
                0.09563065105808348,
                0.22686584186520706,
                0.14477714327967195,
                0.1326418569211521,
                0.07421197840179886,
                0.0704247387269126,
                0.08322456947591099,
                0.08181862778667238,
                0.8734690119515691
            ],
            [
                0.09563065105808348,
                0.22686584186520706,
                0.14477714327967195,
                0.1326418569211521,
                0.07421197840179886,
                0.0704247387269126,
                0.8734690119515691,
                0.13795600060316465
            ],
            [
                0.09563065105808348,
                0.22686584186520706,
                0.14477714327967195,
                0.07421197840179886,
                0.18288985072072622,
                0.8888695657575452
            ],
            [
                0.09563065105808348,
                0.22686584186520706,
                0.07421197840179886,
                0.18288985072072622,
                0.9179228226902761
            ],
            [
                0.09563065105808348,
                0.22686584186520706,
                0.9179228226902761,
                0.2307444317442534
            ]
        ],
        [
            [
                0.08317512227167136,
                0.1916718235997905,
                0.11390118656115596,
                0.17009289599246125,
                0.10396306740812689,
                0.07595486763803835,
                0.09635957053490497,
                0.0,
                0.07008601727276242,
                0.05335772969015622,
                0.028392154356469274,
                0.17187742288147087,
                0.6747900911133298,
                0.12637449995838126
            ],
            [
                0.08317512227167136,
                0.1916718235997905,
                0.11390118656115596,
                0.17009289599246125,
                0.09635957053490497,
                0.0,
                0.07008601727276242,
                0.05335772969015622,
                0.6747900911133298,
                0.12637449995838126,
                0.1621624182142765,
                0.1918459152936901
            ],
            [
                0.08317512227167136,
                0.1916718235997905,
                0.11390118656115596,
                0.17009289599246125,
                0.09635957053490497,
                0.0,
                0.07008601727276242,
                0.05335772969015622,
                0.7344673073836939,
                0.2527006762165005
            ],
            [
                0.08317512227167136,
                0.1916718235997905,
                0.11390118656115596,
                0.17009289599246125,
                0.09635957053490497,
                0.0,
                0.07008601727276242,
                0.05335772969015622,
                0.8495057159096749
            ],
            [
                0.08317512227167136,
                0.1916718235997905,
                0.11390118656115596,
                0.17009289599246125,
                0.09635957053490497,
                0.0,
                0.8495057159096749,
                0.10492833476734724
            ],
            [
                0.08317512227167136,
                0.1916718235997905,
                0.11390118656115596,
                0.09635957053490497,
                0.10492833476734724,
                0.8772166127504352
            ],
            [
                0.08317512227167136,
                0.1916718235997905,
                0.09635957053490497,
                0.10492833476734724,
                0.90479506542179
            ],
            [
                0.08317512227167136,
                0.1916718235997905,
                0.90479506542179,
                0.1783396193914499
            ]
        ],
        [
            [
                0.046476240071571494,
                0.11311784436156191,
                0.08216957462017771,
                0.08172844281941195,
                0.0,
                0.11952985155656146,
                0.08995839791025702,
                0.061382648222382825,
                0.07173102271274387,
                0.03500610317160177,
                0.018968503699625095,
                0.08260029612050132,
                0.6959766569582349,
                0.149609947162256
            ],
            [
                0.046476240071571494,
                0.11311784436156191,
                0.08216957462017771,
                0.08172844281941195,
                0.08995839791025702,
                0.06139378663489749,
                0.07173102271274387,
                0.03500610317160177,
                0.6959825847824765,
                0.149609947162256,
                0.11952985155656146,
                0.09832758947667285
            ],
            [
                0.0464759806630195,
                0.11316211824113899,
                0.08214123174236182,
                0.08172633882906505,
                0.09046353656460594,
                0.06094244112420709,
                0.0716712630730326,
                0.03500610317160177,
                0.7663768064584037,
                0.15114131142544945
            ],
            [
                0.046492472242198275,
                0.11314471721104723,
                0.08240657272626353,
                0.0818152233914264,
                0.09066237521473344,
                0.06094244112420709,
                0.07168935082804334,
                0.03500610317160177,
                0.8293750725993955
            ],
            [
                0.046492472242198275,
                0.11314471721104723,
                0.08240657272626353,
                0.0818152233914264,
                0.09066237521473344,
                0.06094244112420709,
                0.8293910398980421,
                0.09234161353449058
            ],
            [
                0.046492472242198275,
                0.11319990401477589,
                0.08240409833998938,
                0.09064933428276474,
                0.1369068104279796,
                0.8434160504225168
            ],
            [
                0.04649255246842582,
                0.1131827168396972,
                0.09068585860397017,
                0.13664468211492029,
                0.8619735163319503
            ],
            [
                0.04649255246842582,
                0.1131827168396972,
                0.861963481701268,
                0.20466210775676386
            ]
        ],
        [
            [
                0.09173373851626397,
                0.16546895309999662,
                0.0,
                0.1394801723662593,
                0.09127028502499458,
                0.11144029005372849,
                0.0,
                0.08868218885889864,
                0.08972169436840412,
                0.04219243011221836,
                0.045760306860816904,
                0.17949017901404793,
                0.6680658962046464,
                0.17448136833109473
            ],
            [
                0.09173373851626397,
                0.16546895309999662,
                0.0,
                0.1394801723662593,
                0.0,
                0.08868218885889864,
                0.08972169436840412,
                0.04219243011221836,
                0.6680658962046464,
                0.17448136833109473,
                0.18156577603963722,
                0.20955044420539748
            ],
            [
                0.09173373851626397,
                0.16546895309999662,
                0.0,
                0.1394801723662593,
                0.0,
                0.08868218885889864,
                0.08972169436840412,
                0.04219243011221836,
                0.7700449770617425,
                0.262992933869424
            ],
            [
                0.09173373851626397,
                0.16546895309999662,
                0.0,
                0.1394801723662593,
                0.0,
                0.08868218885889864,
                0.08972169436840412,
                0.04219243011221836,
                0.8799898578545531
            ],
            [
                0.09173373851626397,
                0.16546895309999662,
                0.0,
                0.1394801723662593,
                0.0,
                0.08868218885889864,
                0.8799898578545531,
                0.11052411778598265
            ],
            [
                0.09173373851626397,
                0.16546895309999662,
                0.0,
                0.0,
                0.17599188902622329,
                0.911702639339083
            ],
            [
                0.09173373851626397,
                0.16546895309999662,
                0.0,
                0.17599188902622329,
                0.911702639339083
            ],
            [
                0.09173373851626397,
                0.16546895309999662,
                0.911702639339083,
                0.17599188902622329
            ]
        ],
        [
            [
                0.08297211592130105,
                0.0,
                0.18194747530651045,
                0.18886753682583463,
                0.13051521259225235,
                0.08244620845916112,
                0.08032950029236777,
                0.09217266045852288,
                0.07906902547882656,
                0.0541046870268641,
                0.041852032579399616,
                0.21187996761781336,
                0.6320926612357834,
                0.1630490719693427
            ],
            [
                0.0832904815964555,
                0.0,
                0.18528954871366843,
                0.18949886337525473,
                0.08218126821600533,
                0.09402275240348697,
                0.0795674438899908,
                0.054369832427085665,
                0.6328130734331852,
                0.16340686731655107,
                0.19060119231544623,
                0.23188515759649292
            ],
            [
                0.08336852580515297,
                0.0,
                0.1866184795895102,
                0.1900310752336566,
                0.08362662887746339,
                0.09315683049836893,
                0.0804021181214371,
                0.054177462897029224,
                0.7030263993908222,
                0.32345586798171017
            ],
            [
                0.08360034469224033,
                0.0,
                0.1879475736313513,
                0.19026607591589537,
                0.08456987175638998,
                0.09362122250877188,
                0.08141370846799749,
                0.054511071627458024,
                0.8741333514569317
            ],
            [
                0.08412713609952577,
                0.0,
                0.18810823309330255,
                0.1913795052871898,
                0.08456987175638998,
                0.09362122250877188,
                0.8737240886814988,
                0.11301636587705738
            ],
            [
                0.08399214788807173,
                0.0,
                0.1924586335650496,
                0.09025316977664526,
                0.18757364150235842,
                0.9029982188696729
            ],
            [
                0.08564670844675965,
                0.0,
                0.09311723621122399,
                0.1879588524226743,
                0.9475958843732736
            ],
            [
                0.08562885878045919,
                0.0,
                0.9478899592221998,
                0.25171947409976453
            ]
        ],
        [
            [
                0.0,
                0.1778416548501832,
                0.10888188635447399,
                0.12022121271918292,
                0.0,
                0.10795775492581239,
                0.0,
                0.06553276922149665,
                0.10455550891479204,
                0.047895995545743704,
                0.0466934412167449,
                0.1655841651251398,
                0.6721063117612235,
                0.20688602205706347
            ],
            [
                0.0,
                0.1778416548501832,
                0.10888188635447399,
                0.12022121271918292,
                0.0,
                0.06553276922149665,
                0.10455550891479204,
                0.047895995545743704,
                0.6721063117612235,
                0.20688602205706347,
                0.10795775492581239,
                0.19653747185470313
            ],
            [
                0.0,
                0.1778416548501832,
                0.10888188635447399,
                0.12022121271918292,
                0.0,
                0.06553276922149665,
                0.10455550891479204,
                0.047895995545743704,
                0.7875703395964552,
                0.22142997169189815
            ],
            [
                0.0,
                0.1778416548501832,
                0.10888188635447399,
                0.12022121271918292,
                0.0,
                0.06553276922149665,
                0.10455550891479204,
                0.047895995545743704,
                0.863516873566955
            ],
            [
                0.0,
                0.1778416548501832,
                0.10888188635447399,
                0.12022121271918292,
                0.0,
                0.06553276922149665,
                0.863516873566955,
                0.13318305178030374
            ],
            [
                0.0,
                0.1778416548501832,
                0.10888188635447399,
                0.0,
                0.1793269440260164,
                0.8864780506263732
            ],
            [
                0.0,
                0.1778416548501832,
                0.0,
                0.1793269440260164,
                0.914584065913333
            ],
            [
                0.0,
                0.1778416548501832,
                0.914584065913333,
                0.1793269440260164
            ]
        ],
        [
            [
                0.10188690150436337,
                0.22957132417705428,
                0.1240322387045673,
                0.15424467422697713,
                0.10320615230340555,
                0.08397285883287202,
                0.11781676459765092,
                0.08544129036726048,
                0.0,
                0.0507158488170011,
                0.06268091830468016,
                0.23754110847007745,
                0.6552354443964521,
                0.1801385517759169
            ],
            [
                0.10188690150436337,
                0.22957132417705428,
                0.1240322387045673,
                0.15424467422697713,
                0.11781676459765092,
                0.08544129036726048,
                0.0,
                0.0507158488170011,
                0.6552354443964521,
                0.1801385517759169,
                0.16781679334542793,
                0.2778980133172549
            ],
            [
                0.10188690150436337,
                0.22957132417705428,
                0.1240322387045673,
                0.15424467422697713,
                0.11781676459765092,
                0.08544129036726048,
                0.0,
                0.0507158488170011,
                0.7508693944197582,
                0.3238661214670123
            ],
            [
                0.10188690150436337,
                0.22957132417705428,
                0.1240322387045673,
                0.15424467422697713,
                0.11781676459765092,
                0.08544129036726048,
                0.0,
                0.0507158488170011,
                0.8966025788116523
            ],
            [
                0.10188690150436337,
                0.22957132417705428,
                0.1240322387045673,
                0.15424467422697713,
                0.11781676459765092,
                0.08544129036726048,
                0.8966025788116523,
                0.0507158488170011
            ],
            [
                0.10188690150436337,
                0.22957132417705428,
                0.1240322387045673,
                0.11781676459765092,
                0.11441090496115235,
                0.9183042853057234
            ],
            [
                0.10188690150436337,
                0.22957132417705428,
                0.11781676459765092,
                0.11441090496115235,
                0.9415422099275498
            ],
            [
                0.10188690150436337,
                0.22957132417705428,
                0.9415422099275498,
                0.1930703676828987
            ]
        ]
    ],
    "glob_group_coal_expl_rm_tot":[
        [
            0.8065558915654847,
            0.8183435061585838,
            0.8616394236082457,
            0.953244983626545,
            0.953244983626545,
            0.9756751460523433,
            0.9954904218742331,
            1.0035424124426808
        ],
        [
            0.8310153416002084,
            0.8334599265125903,
            0.8740406984165976,
            0.9523268410430769,
            0.9523268410430769,
            0.9663308425148853,
            0.9862720624245753,
            0.9873068559984889
        ],
        [
            0.8264229020678209,
            0.8314809934558256,
            0.9133306764017222,
            0.9773680348024489,
            0.9773680348024489,
            0.9838912917593712,
            1.003472031027809,
            1.0099783868253247
        ],
        [
            0.7533406269784824,
            0.7606320373217693,
            0.8451675582201719,
            0.9319531474656061,
            0.9319531474656061,
            0.9534806562464571,
            0.9815923195404642,
            0.9896689334501794
        ],
        [
            0.8432715771648868,
            0.8466815955156084,
            0.9167691487325134,
            0.9974513462246828,
            0.9974513462246827,
            1.0165498651004594,
            1.0165498651004594,
            1.023759211798179
        ],
        [
            0.8254991449320239,
            0.8358795078160848,
            0.9119685970719452,
            0.9366476985094531,
            0.9392449201609927,
            0.9579873314764195,
            0.9695153030944232,
            0.9842453989427267
        ],
        [
            0.8479864741426848,
            0.8592057550120425,
            0.9301582393184001,
            1.011809392093487,
            1.0125919349912227,
            1.0300432331798788,
            1.0452119036297929,
            1.0538137560976286
        ],
        [
            0.75171346842958,
            0.7595030096987222,
            0.8348190737861967,
            0.8934810827104888,
            0.8951015071308319,
            0.8992776562599842,
            0.8992776562599842,
            0.9070458523625919
        ],
        [
            0.8234285601412737,
            0.8292974300739058,
            0.9094524722301128,
            0.9728261997278677,
            0.9728261997278677,
            0.9918935127506767,
            1.0197574061963968,
            1.0197574061963968
        ],
        [
            0.8347095718388428,
            0.8420112662937155,
            0.9049958893171661,
            0.9797400865976259,
            0.9803425388894824,
            0.9985148441020443,
            1.027117418137568,
            1.027117418137568
        ],
        [
            0.8196822256214481,
            0.8297038737173511,
            0.8844095790529872,
            0.9609611052378328,
            0.961914405344782,
            0.9792474332441485,
            0.9792474332441485,
            0.9874227649360081
        ],
        [
            0.7089908641954655,
            0.7160718404180477,
            0.7843724901141009,
            0.8578741605501992,
            0.8578741605501992,
            0.8729312004375842,
            0.8869326987459725,
            0.8928795436808055
        ],
        [
            0.8296679029218174,
            0.844752834419526,
            0.9021285989102197,
            0.9932504485416143,
            0.994844142769397,
            1.0255740657932126,
            1.0255740657932126,
            1.0255740657932126
        ],
        [
            0.8146558333927665,
            0.8246924300608925,
            0.8960532044852376,
            0.9413837731078512,
            0.9442534879765337,
            0.9542635762765915,
            0.9706450202198766,
            0.9779768058720333
        ],
        [
            0.7879359948595434,
            0.7981348337612372,
            0.8401817564303365,
            0.9078906805479636,
            0.9096792545331829,
            0.9200183569815783,
            0.939470819988209,
            0.9455767124793657
        ],
        [
            0.7581918071865312,
            0.7598355987380356,
            0.8104498710459831,
            0.8570935186754427,
            0.8583693663441752,
            0.8718243024400968,
            0.8859265893881605,
            0.8943374681652658
        ],
        [
            0.7776633003518427,
            0.7915666713470074,
            0.857367503401362,
            0.9205034686802077,
            0.9217982603940801,
            0.9476127377800743,
            0.9476127377800743,
            0.9476127377800743
        ],
        [
            0.7722632334466291,
            0.7869651625376026,
            0.8377527681578816,
            0.9317404409006564,
            0.9333657782675898,
            0.9501738238151831,
            0.9743062499197037,
            0.9844746669627256
        ],
        [
            0.7818174176318675,
            0.7875703518814996,
            0.8629917474777896,
            0.9061555467876731,
            0.9086416892383008,
            0.9281618428226863,
            0.948814955971988,
            0.948814955971988
        ],
        [
            0.8159984453692419,
            0.8325776949647935,
            0.8914631584645036,
            0.9643177044526529,
            0.9643177044526529,
            0.9740232725278057,
            0.9882086378149648,
            0.9934091974282451
        ]
    ],
    "diff_glob_coal_expl":[
        [
            [
                0.05070882828428787,
                0.02935632444079419,
                0.04659666017058962,
                0.034535576098442024,
                0.12774001512867358,
                0.03401906516033132,
                0.057309317929782576,
                0.028468275898933554,
                0.046022055419756465,
                0.06126710947528893,
                0.03997555800036245,
                0.060815508500272585,
                0.03572518934110391,
                0.03585593638354608,
                0.03534025191885058,
                0.07401573615284027,
                0.032553418943150524,
                0.031785490417873125,
                0.03443332519241959,
                0.028081640936773594
            ],
            [
                0.050043814514519634,
                0.029408062459100572,
                0.046953854754330865,
                0.035018806750380105,
                0.12797631881983615,
                0.03343506836296563,
                0.05908836499699213,
                0.02924817439927523,
                0.04673845116652822,
                0.06362925913326264,
                0.04133266269243966,
                0.060769800999743356,
                0.035110530188241694,
                0.03389724397689688,
                0.03543562265079143,
                0.07590695429834886,
                0.03386198747097889,
                0.033443377305273594,
                0.03469126224661142,
                0.02808609430445671
            ],
            [
                0.05166514750227542,
                0.0298249471967871,
                0.04672346466997668,
                0.03502343236974915,
                0.13116194038017498,
                0.032307055731438626,
                0.05978486674291945,
                0.02729775344626869,
                0.046581646969419715,
                0.06334152294062366,
                0.04189347485176912,
                0.06220050700965752,
                0.036054942371304015,
                0.03198479349815675,
                0.03604267126879963,
                0.07588660039787452,
                0.03590624062285328,
                0.03696964149743245,
                0.034963499944655654,
                0.028804664701728353
            ],
            [
                0.052547081114647225,
                0.031561875530000394,
                0.04561585957927377,
                0.03442416905845217,
                0.1325077854926855,
                0.030302685321340932,
                0.05879560605596098,
                0.025781872793768004,
                0.0457538326970786,
                0.05957979461162135,
                0.04095202498036711,
                0.061109032739276016,
                0.03526184665703253,
                0.03270806893040006,
                0.0374501314645733,
                0.07559703051082095,
                0.03679423270722714,
                0.035440134435326585,
                0.03584978080766021,
                0.029682971555802427
            ],
            [
                0.05216090844451821,
                0.031561875530000394,
                0.04561585957927377,
                0.03442416905845217,
                0.1325077854926855,
                0.030330739551110784,
                0.05879560605596098,
                0.025781872793768004,
                0.045849524315083885,
                0.05957979461162135,
                0.04088014457298164,
                0.06186735238008725,
                0.03526184665703253,
                0.03270806893040006,
                0.037450131464573294,
                0.07559703051082095,
                0.03679423270722714,
                0.035858951119560924,
                0.035317839767736656,
                0.029682971555802427
            ],
            [
                0.053966805375075304,
                0.0316058270655014,
                0.04548225770238928,
                0.03432797526590987,
                0.13265227557152476,
                0.031003623056202873,
                0.05893098199425807,
                0.025876342658624096,
                0.045875149758802435,
                0.05858890793924925,
                0.04077558153320078,
                0.0643945073282779,
                0.036562823703729784,
                0.03368262278394753,
                0.03922072275719735,
                0.07245378697555856,
                0.03873386905214367,
                0.03878420817164342,
                0.035263345957566035,
                0.030252469924090246
            ],
            [
                0.05452839920417079,
                0.03186246974556285,
                0.04537275811661499,
                0.0344288878281513,
                0.13264810904319663,
                0.031036708549487826,
                0.05977164539535997,
                0.02575429979080654,
                0.0461219374727972,
                0.05821575256706917,
                0.039780298570077505,
                0.06435355054066208,
                0.03597097207070097,
                0.034115527997947405,
                0.033615233954994814,
                0.07246134128979204,
                0.040150206894572694,
                0.039882909260337565,
                0.03553640665437775,
                0.0334317827830763
            ],
            [
                0.055398810293573686,
                0.03215200559327185,
                0.04522315348369989,
                0.03457447679397506,
                0.1326605598214988,
                0.03082153530430764,
                0.059238072281920844,
                0.02592757259376905,
                0.04657761359950744,
                0.05813868450260603,
                0.03979733636393109,
                0.06535625709564659,
                0.03662445749682669,
                0.03488178619133222,
                0.03372159716045356,
                0.0725843721151054,
                0.040482240140927696,
                0.03899958155054948,
                0.035305645858363065,
                0.03372789399025303
            ]
        ],
        [
            [
                0.06789399777661413,
                0.021432446041805223,
                0.052029849181384216,
                0.039129211729827966,
                0.12774001512867358,
                0.03444969146436961,
                0.025337042969797694,
                0.026365428733546966,
                0.06372993147679185,
                0.06551202237469764,
                0.0866621823624604,
                0.04589806654213885,
                0.06794965247444953,
                0.03766265597128451,
                0.032746182721904465,
                0.12903108989475773,
                0.04452026268793775,
                0.06903913191454301,
                0.026888014452970652,
                0.05659073252082742
            ],
            [
                0.06779213846828193,
                0.021443641868955917,
                0.0512045461740768,
                0.039749551296849026,
                0.12797631881983615,
                0.034420090314340124,
                0.027069513479776448,
                0.026342910290419682,
                0.06341569377571607,
                0.062788965803183,
                0.08423920756229591,
                0.04631477579779819,
                0.065148174852662,
                0.03790590502328748,
                0.03337775186797694,
                0.1301534134085977,
                0.045678108567492444,
                0.06659470147500267,
                0.027695466340477964,
                0.05862637847789134
            ],
            [
                0.0681594401952758,
                0.021336102615258205,
                0.05153371234537519,
                0.0411471503854588,
                0.13116194038017498,
                0.03365311679584606,
                0.022293648071971272,
                0.02550999427046426,
                0.06346280602372799,
                0.0642610892026307,
                0.08458554221481648,
                0.04636843592128481,
                0.06429493826475324,
                0.036257716692665774,
                0.03335343036801105,
                0.1296564996549153,
                0.0456817053842964,
                0.0670547997995812,
                0.02775071713491383,
                0.05856441323955991
            ],
            [
                0.06839778986968527,
                0.021183984639033367,
                0.05249793852203628,
                0.03762147551349715,
                0.1325077854926855,
                0.032346207470501855,
                0.023616304536763475,
                0.0259725293433661,
                0.062388743347067434,
                0.06404274979336058,
                0.0850175358926248,
                0.04534063626134698,
                0.06507812658581866,
                0.037604677954901994,
                0.03396464301217265,
                0.13124433691102252,
                0.042348437406091045,
                0.07214516847407439,
                0.028002681475415726,
                0.059643674327212945
            ],
            [
                0.06802796863177653,
                0.021183984639033367,
                0.05249793852203628,
                0.03762147551349715,
                0.1325077854926855,
                0.03250306555948576,
                0.023616304536763475,
                0.0259725293433661,
                0.06252631352958744,
                0.06404274979336058,
                0.08497808447888303,
                0.04567282851293507,
                0.06507812658581866,
                0.037604677954901994,
                0.03396464301217265,
                0.13124433691102252,
                0.042348437406091045,
                0.07135750527910849,
                0.02779338662998695,
                0.059643674327212945
            ],
            [
                0.06940909643274948,
                0.0210136105753589,
                0.0533555816225112,
                0.037916401914658615,
                0.13265227557152476,
                0.03392434029976253,
                0.02352421390533936,
                0.02619372801066788,
                0.06176759770755949,
                0.06255335575640145,
                0.0836193752491476,
                0.04820868552371723,
                0.06494959308917617,
                0.0381000262792132,
                0.03532457863264755,
                0.1261344721696469,
                0.044119232392058144,
                0.07041673780527043,
                0.027974731477189752,
                0.060167042038441865
            ],
            [
                0.07004856725223543,
                0.0211298234709024,
                0.052870849922388184,
                0.03841658042651217,
                0.13264810904319663,
                0.034023352709137866,
                0.023392204365418105,
                0.02628908142344227,
                0.06190214375315963,
                0.0633796926731096,
                0.08379125560035827,
                0.04837944314510595,
                0.06401777000715676,
                0.04011458581727085,
                0.03405702306221604,
                0.12507537633080099,
                0.04377976319815559,
                0.07108078301609251,
                0.027787023582297014,
                0.05700436992989374
            ],
            [
                0.07022479972700671,
                0.0211298234709024,
                0.05298889726644189,
                0.03853851201933998,
                0.1326605598214988,
                0.03399085894941213,
                0.023392204365418105,
                0.026346004520807518,
                0.062221341234065926,
                0.06340863208662681,
                0.08361416624189567,
                0.04837944314510595,
                0.06484802969573102,
                0.04011458581727085,
                0.033998882707351887,
                0.12434470909262904,
                0.04381463499877665,
                0.06986707230302056,
                0.027311892153517814,
                0.05736020951813958
            ]
        ],
        [
            [
                0.07276773780016985,
                0.03227287510042658,
                0.05967957723682271,
                0.05055128352901,
                0.048794836593960854,
                0.02872976380229222,
                0.07232850224637467,
                0.04456879226973239,
                0.05978288689752093,
                0.08821491304985221,
                0.06186396602529327,
                0.05932459645192601,
                0.03997842840467597,
                0.038710232580738003,
                0.047522809195555425,
                0.10921077586529086,
                0.04079548825615442,
                0.06337021615022567,
                0.03443332519241959,
                0.03724242637806479
            ],
            [
                0.06858360376518353,
                0.03211272287920122,
                0.05832757228455493,
                0.05062291532376756,
                0.04846974315844599,
                0.029559604968213266,
                0.07223373591449703,
                0.04428672589159066,
                0.061906138654434464,
                0.08840113114461953,
                0.060188188485793416,
                0.058684128214483045,
                0.038673458428639305,
                0.038157401716964724,
                0.04753539650880707,
                0.10874810992205879,
                0.04422398789103299,
                0.06941769168194299,
                0.03469126224661142,
                0.04272190752058847
            ],
            [
                0.06972283659500954,
                0.03267739829932246,
                0.058040836604503605,
                0.051324905456597174,
                0.04690147234589442,
                0.03103324214941243,
                0.07354687212721751,
                0.04291891739786988,
                0.061803017766499414,
                0.08955720630685632,
                0.060694727218595035,
                0.05930135844139031,
                0.039066261179421774,
                0.03728268067566642,
                0.048280223824261684,
                0.10905997213389994,
                0.04459550123277068,
                0.07639112338305078,
                0.034963499944655654,
                0.04411589367713142
            ],
            [
                0.07086545159263664,
                0.033484749730225964,
                0.05883056550763841,
                0.051468420727157994,
                0.04377122502799804,
                0.02835911639869716,
                0.07208608548200073,
                0.04242022814630806,
                0.05827548358203368,
                0.09106725555326654,
                0.06122553385661499,
                0.05787015664366535,
                0.03885023727585407,
                0.038508272141589035,
                0.049499674492317375,
                0.10943081667470815,
                0.04746477728591666,
                0.07369573102697333,
                0.03584978080766021,
                0.04525926402535386
            ],
            [
                0.07047049255838023,
                0.033484749730225964,
                0.05883056550763841,
                0.051468420727157994,
                0.04377122502799804,
                0.028240917081842294,
                0.07208608548200073,
                0.04242022814630806,
                0.058416587524176215,
                0.09106725555326654,
                0.061034327471465775,
                0.05823606469871877,
                0.03885023727585407,
                0.038508272141589035,
                0.049499674492317375,
                0.10943081667470815,
                0.04746477728591666,
                0.07426925367657929,
                0.035317839767736656,
                0.04525926402535386
            ],
            [
                0.0721933188888724,
                0.033071008475689063,
                0.05953722311198465,
                0.05151112624057107,
                0.04398825780982784,
                0.027433573103760652,
                0.07207862956411012,
                0.04256946661633093,
                0.05788786407756541,
                0.09066804895536174,
                0.06132863535088814,
                0.05930390567610306,
                0.03874250700545684,
                0.03851509745278913,
                0.04908532882636764,
                0.10817359531303987,
                0.04813298001195893,
                0.07493146387742897,
                0.035263345957566035,
                0.04492455597222697
            ],
            [
                0.07243781774922743,
                0.03363355861394067,
                0.057306790045611816,
                0.055347316942633035,
                0.044048148748878316,
                0.02769473587376337,
                0.0720369779837303,
                0.04222762044461076,
                0.05815460802054529,
                0.09340972449236888,
                0.06065804617480183,
                0.05908920044716423,
                0.03824271544203412,
                0.03912422973813496,
                0.04240605175519374,
                0.1081458620372855,
                0.04955679036365336,
                0.07441076253901215,
                0.03553640665437775,
                0.0480147305846242
            ],
            [
                0.07264105087972705,
                0.034547396894513735,
                0.05702149499024197,
                0.0552337108930666,
                0.044051991414951766,
                0.02754421459774969,
                0.0720369779837303,
                0.04234080219322857,
                0.058101132136456395,
                0.09500425835115266,
                0.060920979542807875,
                0.05916924766497955,
                0.03874369911497605,
                0.039081487133464814,
                0.04304872181937976,
                0.10860695721471217,
                0.049033445345119574,
                0.07432550426518982,
                0.035305645858363065,
                0.048639867855107766
            ]
        ],
        [
            [
                0.1898923380843944,
                0.038855142504699285,
                0.03850904599650617,
                0.03558684171995429,
                0.028594446205720554,
                0.02325726628736033,
                0.03039106918048982,
                0.020653722317950058,
                0.04184553127619196,
                0.03276816508649195,
                0.038856649998508325,
                0.031139873591334112,
                0.022290758802147485,
                0.04824340820646733,
                0.038655480365295904,
                0.031862020106907495,
                0.030514905894255692,
                0.028214783599685943,
                0.03443332519241959,
                0.03259389380322545
            ],
            [
                0.19110394281784124,
                0.03785330545268469,
                0.03867752623364236,
                0.03334900106680804,
                0.028324228490385253,
                0.02350371562608651,
                0.03154296878458653,
                0.020499457048349524,
                0.04190092679863464,
                0.032459313605061886,
                0.038074203986289024,
                0.03259206517073863,
                0.02310013045562303,
                0.04469347562586438,
                0.03694275185610932,
                0.03206724373965948,
                0.0318307253325734,
                0.028466601358026717,
                0.03469126224661142,
                0.033767648271539295
            ],
            [
                0.19068353705128113,
                0.038585484929068416,
                0.036268353735319,
                0.03262621552703523,
                0.024606962455970584,
                0.02261517191810966,
                0.029959905027455897,
                0.018146990682316334,
                0.041919013460386456,
                0.03222048677327066,
                0.037919309768243745,
                0.032054020357690484,
                0.023200857781010192,
                0.04202968919084966,
                0.037604972543454865,
                0.03195322898774358,
                0.03202815369565681,
                0.029275175344054546,
                0.034963499944655654,
                0.03473874667193493
            ],
            [
                0.19091558082910007,
                0.03992559806204808,
                0.035781567639381305,
                0.03460005841187101,
                0.025082782186497676,
                0.021644894886109472,
                0.02772950954287512,
                0.01862496122762581,
                0.04147640019259168,
                0.03203269559875264,
                0.03735522051422276,
                0.029703983408099086,
                0.022593012009989283,
                0.043341704482979276,
                0.041413846559663514,
                0.034113707158852896,
                0.03372119513789938,
                0.02993928809176259,
                0.03584978080766021,
                0.036244587764239604
            ],
            [
                0.19136924043745787,
                0.039925598062048075,
                0.035781567639381305,
                0.03460005841187101,
                0.025082782186497676,
                0.02168591161813889,
                0.02772950954287512,
                0.01862496122762581,
                0.041609371330491876,
                0.03203269559875264,
                0.03716632023169606,
                0.030211212608267493,
                0.022593012009989283,
                0.043341704482979276,
                0.041413846559663514,
                0.034113707158852896,
                0.03372119513789938,
                0.030049397723200266,
                0.035317839767736656,
                0.036244587764239604
            ],
            [
                0.19024447087650098,
                0.040263027986617905,
                0.03591346259637586,
                0.03487053010846631,
                0.025145636999681482,
                0.022777862484642423,
                0.028306077461013955,
                0.01825950511882034,
                0.04128989229426699,
                0.031956587371725985,
                0.03840217870958611,
                0.03288884204097717,
                0.022631334945434994,
                0.043886151803265314,
                0.04175800848339874,
                0.029359077278168923,
                0.034955604408227044,
                0.031379256997026046,
                0.035263345957566035,
                0.03832139013507186
            ],
            [
                0.19079230919698575,
                0.039707378208775825,
                0.03487752824600624,
                0.03454550201024285,
                0.02519398394106542,
                0.023009730954743134,
                0.02822150821081673,
                0.019078403989204074,
                0.04078292862953648,
                0.03199899757672231,
                0.03728563595465092,
                0.03321674627073843,
                0.022429293780966766,
                0.04276208923394356,
                0.035121071912581625,
                0.029586765560068864,
                0.035593199796748604,
                0.03254304710991561,
                0.03553640665437775,
                0.041657592677214667
            ],
            [
                0.1907416498781038,
                0.039423944254158426,
                0.03507309843174019,
                0.03414593899735181,
                0.025545364692510304,
                0.023337347533402542,
                0.027122518455830726,
                0.019248485801393225,
                0.04133439935716511,
                0.03228510354755194,
                0.0367954501415367,
                0.03364382273974042,
                0.022377483608939486,
                0.043111345970474765,
                0.035984518391211376,
                0.029578206426132632,
                0.034527704346415354,
                0.03153637655533705,
                0.035305645858363065,
                0.041557246646482415
            ]
        ],
        [
            [
                0.09302790812329041,
                0.03703093481990681,
                0.0672756551216774,
                0.05105846756385406,
                0.03448503703788497,
                0.035848602166302874,
                0.042015708111046136,
                0.0357355452079128,
                0.11187609021277231,
                0.15551417611261573,
                0.11735400755929577,
                0.07459279601880694,
                0.062499126709012524,
                0.07116612013889577,
                0.10930035611844985,
                0.06677311628428341,
                0.05772733977917972,
                0.04535684533407759,
                0.03443332519241959,
                0.03746966865880097
            ],
            [
                0.08948815236961584,
                0.03734432384809109,
                0.06770525829186524,
                0.0520716475414777,
                0.03479906182707593,
                0.04033057483953102,
                0.03887755391192734,
                0.03348388354898335,
                0.11356400145002976,
                0.16002007682127264,
                0.11884059526404975,
                0.06884816513678646,
                0.060338938812393605,
                0.06366181201611823,
                0.11248392814050484,
                0.06833710726267911,
                0.05314610399057031,
                0.04690941415245127,
                0.03469126224661142,
                0.03926778940782866
            ],
            [
                0.08986817725338422,
                0.03728411746168687,
                0.06597257798707752,
                0.053535110525207874,
                0.037029149993334995,
                0.04300927584879173,
                0.044540370537954004,
                0.03697142376484039,
                0.11333051229958795,
                0.16662086782677854,
                0.12272256781571539,
                0.06662571625230682,
                0.060340466482126424,
                0.062028991656783244,
                0.112061625477259,
                0.06819984904603957,
                0.056342802730479535,
                0.047674473043583014,
                0.034963499944655654,
                0.039470898974145054
            ],
            [
                0.09069415724492812,
                0.037995877565144345,
                0.06892540563632124,
                0.054869247365461546,
                0.033257346182261574,
                0.03912886703984162,
                0.04372736284201548,
                0.037768300367772914,
                0.11034812220308571,
                0.16435108211353752,
                0.1147796227795721,
                0.06648326797649168,
                0.060565294761354346,
                0.06361743291043055,
                0.11261095196331003,
                0.07026463302650353,
                0.05618391470470754,
                0.04906519706867265,
                0.03584978080766021,
                0.039851210385992035
            ],
            [
                0.0903378097288346,
                0.03799587756514435,
                0.06892540563632124,
                0.054869247365461546,
                0.033257346182261574,
                0.03905573839076153,
                0.04372736284201548,
                0.037768300367772914,
                0.11049853143085278,
                0.16435108211353752,
                0.11495687437126112,
                0.06668343343444831,
                0.060565294761354346,
                0.06361743291043055,
                0.11261095196331003,
                0.07026463302650351,
                0.05618391470470754,
                0.049008752850850115,
                0.035317839767736656,
                0.039851210385992035
            ],
            [
                0.09185904607743028,
                0.03849532099179633,
                0.07094552497711956,
                0.05467302738153924,
                0.03315647408090931,
                0.03708662218431546,
                0.043689663511449824,
                0.037277298778068624,
                0.11031720639817531,
                0.16009644172956503,
                0.11888676736423327,
                0.0672138405750075,
                0.06130874845752402,
                0.06642629014362306,
                0.11379792999596822,
                0.06962455137697406,
                0.05616497056578699,
                0.04954176173037865,
                0.035263345957566035,
                0.03939363768654806
            ],
            [
                0.09157000944968437,
                0.03869837873919827,
                0.0704923947759774,
                0.05466945822941294,
                0.03315209664072889,
                0.03711272644694475,
                0.04376252655370648,
                0.03691042159348347,
                0.11009478054914416,
                0.15944700784420338,
                0.11949361351269257,
                0.06720995441467038,
                0.061493070015940364,
                0.0663278079261048,
                0.11177534896852405,
                0.06966277903706608,
                0.055941293846498756,
                0.04973775525316736,
                0.03553640665437775,
                0.041614563743529065
            ],
            [
                0.09166927387410198,
                0.038959992906613,
                0.0705334225692701,
                0.0546423218436802,
                0.033152875805721335,
                0.03713371005951174,
                0.04369184003149527,
                0.03703494031452522,
                0.11210096425021737,
                0.15941410385248583,
                0.11896823765000523,
                0.06740909258004683,
                0.0613910435649089,
                0.06706387521156751,
                0.11148564073101834,
                0.06928525548955221,
                0.05568293405252899,
                0.05017731242375048,
                0.035305645858363065,
                0.04039132990587697
            ]
        ],
        [
            [
                0.055800310018443745,
                0.019520708847278734,
                0.043068834839808806,
                0.03199001787748512,
                0.0860917956301628,
                0.12645826628942755,
                0.07232850224637467,
                0.0926502014110296,
                0.04153425887011259,
                0.04203391432394955,
                0.03207392397478384,
                0.06184572825786416,
                0.03150969105608967,
                0.06425487907987495,
                0.03589393282334708,
                0.04032756022575251,
                0.06998244870387661,
                0.0658490053133397,
                0.06930080015637617,
                0.032867303803752086
            ],
            [
                0.054997698217080705,
                0.019859874440334997,
                0.04428074177443583,
                0.03141442087414318,
                0.08494946713191487,
                0.12649468047548143,
                0.07223373591449703,
                0.09248212170392761,
                0.04169003674167351,
                0.04152130477622608,
                0.03318489860068948,
                0.061293546229776424,
                0.03140804512639371,
                0.06336432814958591,
                0.03284733381877617,
                0.041333395452960546,
                0.07019594501359878,
                0.06630508459297704,
                0.06930576955068786,
                0.03332571654920921
            ],
            [
                0.05505174349113927,
                0.01968353691509642,
                0.04584528875486821,
                0.03342207363066288,
                0.08121508844372366,
                0.12689249755408685,
                0.07354687212721751,
                0.09295556632412183,
                0.0418280694352429,
                0.041557233315511165,
                0.033631802902814346,
                0.06135075018231813,
                0.03237266180648512,
                0.06508214993087934,
                0.03374203529917855,
                0.04175867658308092,
                0.07042807209310538,
                0.06571345133749948,
                0.06871732677233439,
                0.03387464421030015
            ],
            [
                0.05546731683293456,
                0.01990480752196943,
                0.043065732502101856,
                0.03562418412293127,
                0.08363990126171797,
                0.12861254383766124,
                0.07208608548200073,
                0.09171438059087203,
                0.040571680065717895,
                0.0408109791445743,
                0.03291467300401058,
                0.05866689631912147,
                0.031137844605378953,
                0.06473022415672641,
                0.03656585032116772,
                0.041844652307949336,
                0.06751722751908502,
                0.06385990966224608,
                0.06874859216210245,
                0.03538541206925104
            ],
            [
                0.05497383611217108,
                0.019822817780591057,
                0.04308525518201564,
                0.03546095796781289,
                0.08325571331219306,
                0.12861634807297867,
                0.07208608548200073,
                0.09171438059087203,
                0.040794576939553795,
                0.040846687494688165,
                0.03259248327994713,
                0.05734531734367703,
                0.031137844605378953,
                0.06272342542038403,
                0.03705717444645954,
                0.041844652307949336,
                0.06803974312135042,
                0.06173806952148532,
                0.06620863406597567,
                0.035771733055886136
            ],
            [
                0.05679902729436919,
                0.01986154549254838,
                0.04292056822955732,
                0.03599702075685158,
                0.08333878987421102,
                0.12793978131674694,
                0.07207862956411012,
                0.09157365531203096,
                0.04050999395389403,
                0.040457451683288716,
                0.032493886610439275,
                0.05928283977654131,
                0.03242752391951004,
                0.062193085151790964,
                0.038139305487430185,
                0.04044949191206688,
                0.06759974965171725,
                0.06370747682792495,
                0.06684398208547279,
                0.03479112960248622
            ],
            [
                0.055884408854741795,
                0.02088284642691859,
                0.043160222442687815,
                0.03598548006034963,
                0.08280199137939342,
                0.1278172089952395,
                0.0720369779837303,
                0.09166137262489155,
                0.04159433159470447,
                0.041118298600922414,
                0.03213672556459809,
                0.05958620883198816,
                0.032459369929804416,
                0.06206486590738729,
                0.032160143151257925,
                0.040500859575288976,
                0.07080710034600028,
                0.06478934178879002,
                0.06467556190398725,
                0.037234808709810975
            ],
            [
                0.05616141265073334,
                0.0212751386337663,
                0.04353489078173206,
                0.03592898812189557,
                0.08271040787391766,
                0.1278172089952395,
                0.0720369779837303,
                0.09156723078593582,
                0.04143821713940053,
                0.04083117845921864,
                0.03214054209129209,
                0.05831951844805229,
                0.03215399314096961,
                0.060888838801371324,
                0.03204221422153856,
                0.04067538941374333,
                0.07000176193836807,
                0.06417993741728413,
                0.06454323999757373,
                0.0367490639856078
            ]
        ],
        [
            [
                0.09423342891774823,
                0.03724293405935717,
                0.06536710650221333,
                0.05198317154678772,
                0.043238414811975004,
                0.043292432095952196,
                0.052394499440303825,
                0.03339307763797769,
                0.0876127638423084,
                0.08823067413148393,
                0.08425821037687874,
                0.03009566581816869,
                0.022290758802147485,
                0.040397568744359916,
                0.08244861443449569,
                0.05076167864536349,
                0.040207253775335135,
                0.03826784801390276,
                0.03937177065443879,
                0.03999447176483504
            ],
            [
                0.09268823550709498,
                0.03751742828744463,
                0.06316159610365267,
                0.05303193009220148,
                0.04324875368510013,
                0.042670807941395765,
                0.05419220939249275,
                0.03159653793871188,
                0.08752417974188571,
                0.08746518469447044,
                0.08191303367639412,
                0.02994734332761347,
                0.02310013045562303,
                0.03946506637754323,
                0.08112703297723309,
                0.050912238871086424,
                0.04126119536207112,
                0.03942159948761985,
                0.03991558468315837,
                0.040781969662187195
            ],
            [
                0.09613150414142044,
                0.0375345445769818,
                0.06501635963656172,
                0.05441749204779427,
                0.04426936890066782,
                0.042346365324438716,
                0.055289965463150854,
                0.03379530628297596,
                0.08757953562909995,
                0.08855521443485359,
                0.07993424664102393,
                0.02981842589530606,
                0.023200857781010192,
                0.03813420478056361,
                0.08072270129207501,
                0.051701008371143116,
                0.042506041006842625,
                0.03997529905628614,
                0.04008553828262129,
                0.040764443934174895
            ],
            [
                0.09929467003414026,
                0.038307273602419804,
                0.06270262718149804,
                0.051719928949603464,
                0.03925170100192925,
                0.042233416587201436,
                0.054912101443942124,
                0.03247208980754831,
                0.08720729112350607,
                0.08419700569090549,
                0.08132360773893557,
                0.030596473917653542,
                0.022593012009989283,
                0.038666867739164994,
                0.07829024972110622,
                0.052043010925604594,
                0.042922558306430755,
                0.040381948103725376,
                0.04058575415314129,
                0.042571392745615486
            ],
            [
                0.09922351057164414,
                0.038692763078078174,
                0.06290390220751874,
                0.051726171169854264,
                0.0394117130972392,
                0.04219691795648005,
                0.054917920793609624,
                0.03247145747621847,
                0.08722683217428762,
                0.08394273753250396,
                0.080876381532881,
                0.030378007468939875,
                0.022593012009989283,
                0.03875098767426947,
                0.07831387019793097,
                0.05214087990906197,
                0.042915857093237676,
                0.039980715085726884,
                0.04037218981470394,
                0.04331358712838643
            ],
            [
                0.10019633230042982,
                0.038353047463783596,
                0.06267156912414956,
                0.0522490759737875,
                0.039591747564137234,
                0.041198682261592935,
                0.05336507358653557,
                0.03282596070265768,
                0.0875492910426456,
                0.0866047936683195,
                0.08590393182950166,
                0.029452821494142203,
                0.022631334945434994,
                0.03914440900091054,
                0.08022048261654287,
                0.049522981676815604,
                0.04357295332974253,
                0.041446005500451716,
                0.040323266768519495,
                0.04575734370693227
            ],
            [
                0.10044072341154368,
                0.03996728874228999,
                0.06198407543343071,
                0.051113884440721465,
                0.039694963299487004,
                0.04047714223836805,
                0.051597721574890926,
                0.03291761300444554,
                0.08592784042499811,
                0.08860142431014156,
                0.08383193653642607,
                0.02957295984316938,
                0.022429293780966766,
                0.03889690313054103,
                0.06881351072082868,
                0.04945729215486263,
                0.04473065265050415,
                0.043700833012451756,
                0.04078063308798585,
                0.04645391013307963
            ],
            [
                0.10156980982873963,
                0.04052982752365234,
                0.06187846021866248,
                0.05166744040598357,
                0.04009971279911424,
                0.04021331806550388,
                0.05154214441078417,
                0.03316804145670769,
                0.0861836307037023,
                0.08617635568345106,
                0.08631237546739458,
                0.02957295984316938,
                0.022377483608939486,
                0.039358416544801156,
                0.07054559273793616,
                0.049679344485673675,
                0.04364142938778093,
                0.042617785357412216,
                0.04041418074851977,
                0.046055221068809396
            ]
        ],
        [
            [
                0.05143053835716564,
                0.02270211463195301,
                0.09468102087188178,
                0.04647212406028135,
                0.042024909326482944,
                0.06412529913433561,
                0.022053799402372558,
                0.031203063710321492,
                0.06720986024053817,
                0.04528005094529775,
                0.040894011026083386,
                0.03009566581816869,
                0.020256663590405306,
                0.030642880319048247,
                0.10930035611844985,
                0.10921077586529086,
                0.036180360089376036,
                0.03184177757623058,
                0.028248493815265972,
                0.026600539873552227
            ],
            [
                0.05219382502366505,
                0.022966860492927687,
                0.09523547061864972,
                0.04673914846778572,
                0.041754742616862496,
                0.06417244672300716,
                0.022498861730073025,
                0.030965346603362927,
                0.0684411065170245,
                0.04696663292951038,
                0.041739347919281966,
                0.02994734332761347,
                0.019661687868329798,
                0.0314144436652081,
                0.11248392814050484,
                0.10874810992205879,
                0.03648766384002911,
                0.03136851372360116,
                0.02780862377433772,
                0.026040612684294175
            ],
            [
                0.05223986792870913,
                0.023288925076064608,
                0.0948633885242573,
                0.047004988565453036,
                0.03923640958111048,
                0.06450063248043414,
                0.02209561150273035,
                0.031117686825590823,
                0.06818995139653086,
                0.046165905091134815,
                0.041287068335601355,
                0.02981842589530606,
                0.019847935204326542,
                0.029664287001879928,
                0.112061625477259,
                0.10905997213389994,
                0.03651453680815322,
                0.031484795746370794,
                0.02773051352840062,
                0.02590207359306695
            ],
            [
                0.05279213426798386,
                0.02403657943826819,
                0.09520701724213217,
                0.04707239323353995,
                0.0386765838448578,
                0.06614267275385224,
                0.021809831914516613,
                0.02975478756174036,
                0.06654592176608756,
                0.0475978778079008,
                0.04078024383846979,
                0.030596473917653542,
                0.01968621468332539,
                0.030967215789046085,
                0.11261095196331003,
                0.10943081667470815,
                0.03568033612930902,
                0.03399281779342844,
                0.028108156712996657,
                0.02620548617175891
            ],
            [
                0.05314445966237956,
                0.02403657943826819,
                0.09520701724213217,
                0.04707239323353995,
                0.0386765838448578,
                0.06616942424353946,
                0.021809831914516613,
                0.02975478756174036,
                0.06659247219884587,
                0.0475978778079008,
                0.04055057405514252,
                0.030378007468939875,
                0.01968621468332539,
                0.030967215789046085,
                0.11261095196331003,
                0.10943081667470815,
                0.03568033612930902,
                0.033867901294758605,
                0.02856690490223339,
                0.02620548617175891
            ],
            [
                0.05302567649568433,
                0.024381875678933646,
                0.09453584242744684,
                0.04722767081260731,
                0.03864344203551593,
                0.06547394878363637,
                0.02180653544623208,
                0.029781547793129973,
                0.06688501642468356,
                0.04775828340221882,
                0.041329566423580114,
                0.029452821494142203,
                0.019949584093600873,
                0.03108436247460819,
                0.11379792999596822,
                0.10817359531303987,
                0.03610303866776699,
                0.03419377462098631,
                0.029084128727296477,
                0.02642850260502488
            ],
            [
                0.053473488785714646,
                0.024263356154431297,
                0.0946959847591477,
                0.04726648191379221,
                0.0387578416407517,
                0.06539293500189686,
                0.021962415971520464,
                0.029778194386649238,
                0.06693755444685204,
                0.04701413438586096,
                0.04061910893629179,
                0.02957295984316938,
                0.019971190821736123,
                0.031324420088214525,
                0.11177534896852405,
                0.1081458620372855,
                0.03624088689043031,
                0.034545289115730696,
                0.028873038228019416,
                0.026882151323887188
            ],
            [
                0.053592993192821736,
                0.024263356154431297,
                0.09454418966028716,
                0.04731635789812621,
                0.03877496559834299,
                0.06539293500189686,
                0.021962415971520464,
                0.02970714616064268,
                0.06777833210424891,
                0.04709304221346533,
                0.04091968973337649,
                0.02957295984316938,
                0.019715437338138412,
                0.031324420088214525,
                0.11148564073101834,
                0.10860695721471217,
                0.0358963053262605,
                0.03376629794810569,
                0.029034136733925093,
                0.02675035554369562
            ]
        ],
        [
            [
                0.06053844021417192,
                0.025098196830689416,
                0.0374916788475636,
                0.030482765841754546,
                0.03154244246874264,
                0.03522256204335902,
                0.07232850224637467,
                0.0393351762824118,
                0.05611956045864381,
                0.06927751522765002,
                0.045479663680741966,
                0.030915395289176466,
                0.030851991904920027,
                0.03766690798858012,
                0.046317995798251146,
                0.03645224279711744,
                0.07176158034522616,
                0.05604148524684072,
                0.03443332519241959,
                0.02580568102318316
            ],
            [
                0.05749752256656718,
                0.0262127166491304,
                0.038867403769523676,
                0.031767277849661074,
                0.031032588574419154,
                0.036487474882793365,
                0.07223373591449703,
                0.038302195096161014,
                0.055990525603204784,
                0.06396205338471829,
                0.04468451748912946,
                0.0301084679427014,
                0.027741839409569435,
                0.03252944576754391,
                0.044074458646766825,
                0.03723047110879341,
                0.07097498872660014,
                0.05899044508009978,
                0.03469126224661142,
                0.026762600322991797
            ],
            [
                0.05766213125908674,
                0.026114005113296746,
                0.040271837180061346,
                0.03206753376563163,
                0.030852369086176463,
                0.03631508712113265,
                0.07354687212721751,
                0.041143887365179356,
                0.05713695254720456,
                0.06528148936105602,
                0.0455705372772483,
                0.0303352080571428,
                0.027142262168460864,
                0.032254453069403236,
                0.04498549056918241,
                0.037267365124334664,
                0.07106901756864567,
                0.06006321759789083,
                0.034963499944655654,
                0.027093873418113455
            ],
            [
                0.058400923364995354,
                0.02665905838967993,
                0.03639133283835313,
                0.030864828330653335,
                0.031239089277174923,
                0.03373022856293165,
                0.07208608548200073,
                0.040578051464345184,
                0.05678367188821708,
                0.06181995205878549,
                0.043498207603853006,
                0.031594771138360955,
                0.02672107337653372,
                0.03265052968604889,
                0.047793854953214074,
                0.037730629150815036,
                0.07629113526199058,
                0.057163175732759725,
                0.03584978080766021,
                0.028781421803816803
            ],
            [
                0.058017983926167596,
                0.02665905838967993,
                0.03639133283835313,
                0.030864828330653335,
                0.031239089277174923,
                0.03379218018658015,
                0.07208608548200073,
                0.040578051464345184,
                0.05681721696625784,
                0.06181995205878549,
                0.04339638000487567,
                0.03134702360180748,
                0.02672107337653372,
                0.03265052968604889,
                0.047793854953214074,
                0.037730629150815036,
                0.07629113526199058,
                0.05779486644207709,
                0.035317839767736656,
                0.028781421803816803
            ],
            [
                0.058775475266281414,
                0.0263600661737979,
                0.03646184982245397,
                0.031167978161953137,
                0.0312660323915261,
                0.03376664704637981,
                0.07207862956411012,
                0.04121452632228979,
                0.05672599053205072,
                0.0631828458915931,
                0.0439613356571956,
                0.03038788222924223,
                0.026289517682785632,
                0.032927294571404135,
                0.04798348628180997,
                0.03616813315177587,
                0.07856430288780963,
                0.062062469365215076,
                0.035263345957566035,
                0.028807457317957127
            ],
            [
                0.05964997381699406,
                0.027749333733622334,
                0.03602849923912969,
                0.03179970445142356,
                0.03083818746762186,
                0.03471172924529384,
                0.0720369779837303,
                0.04055753975621497,
                0.055995178879993966,
                0.06666350320555939,
                0.04417777540758226,
                0.030710369241101654,
                0.0266296059778932,
                0.03234946828056435,
                0.04626832358936806,
                0.035955821177488134,
                0.07955117153074963,
                0.0634365331583614,
                0.03553640665437775,
                0.031448442287245006
            ],
            [
                0.05988636062617593,
                0.027749333733622334,
                0.036097784613266945,
                0.03189734149600691,
                0.03085766447275627,
                0.03471172924529384,
                0.0720369779837303,
                0.04064410070183478,
                0.05544839782145697,
                0.06679673745834193,
                0.04409262652530553,
                0.030710369241101654,
                0.026791252941258996,
                0.03234946828056435,
                0.04649284365635448,
                0.035431671723612584,
                0.07850540052546873,
                0.06428187623380688,
                0.035305645858363065,
                0.03130230087164953
            ]
        ],
        [
            [
                0.07736040773912883,
                0.029949867399117196,
                0.04669477816430353,
                0.041201940815450915,
                0.04285589613240316,
                0.03733715575467567,
                0.03331001570619025,
                0.03205950485032108,
                0.10078304354856617,
                0.0806054172695975,
                0.050407899588698436,
                0.07562514445700501,
                0.022290758802147485,
                0.05907371915619352,
                0.057776097661339315,
                0.046448697223350884,
                0.07176158034522616,
                0.051403584715345466,
                0.03545664067593547,
                0.03843034661713921
            ],
            [
                0.07841552273391122,
                0.029726352211430513,
                0.049916926786932846,
                0.04142529318507203,
                0.04244247732943585,
                0.036288475665046956,
                0.03319336419154743,
                0.03550897128861887,
                0.10262754825107306,
                0.07839921838563921,
                0.05078115806564097,
                0.07859806187497974,
                0.02310013045562303,
                0.05225175708382398,
                0.05836948632403261,
                0.04863191111877131,
                0.07097498872660014,
                0.05422457601477613,
                0.03563667380180708,
                0.037953549830132
            ],
            [
                0.07917940215286283,
                0.0296614519894985,
                0.05016806040786962,
                0.041565926148725445,
                0.04065213655805386,
                0.036881325353629264,
                0.03134344502085314,
                0.031269793524626346,
                0.10145887676168779,
                0.07937318884442619,
                0.05042531481953745,
                0.07937418725240603,
                0.023200857781010192,
                0.052340901080485475,
                0.059737927791013855,
                0.04900173290739201,
                0.07106901756864567,
                0.053859925593203024,
                0.03544349590191643,
                0.03910224614456414
            ],
            [
                0.07867556499181269,
                0.030121055509430318,
                0.04689164473693702,
                0.041610123485729594,
                0.040307068645878005,
                0.03411128300862499,
                0.03073955458124979,
                0.030300165970372345,
                0.09881373474314457,
                0.07488871601265562,
                0.04972726083609833,
                0.0772431937227127,
                0.022593012009989283,
                0.053742173285049426,
                0.059190904605863015,
                0.04911762470788706,
                0.07629113526199058,
                0.0525039806483054,
                0.03594272934609946,
                0.03956442963809655
            ],
            [
                0.07813184815779407,
                0.030145664912631535,
                0.04689164473693702,
                0.041610123485729594,
                0.040307068645878005,
                0.034046309969498395,
                0.03073955458124979,
                0.031123007479405437,
                0.09917363989894586,
                0.07476841205292649,
                0.04935127531901596,
                0.07755924471794891,
                0.022593012009989283,
                0.05256915279399475,
                0.059699677715335,
                0.04875638064920543,
                0.07629113526199058,
                0.05230571061848443,
                0.035551385799212944,
                0.03956442963809655
            ],
            [
                0.07994703176012047,
                0.029770543672282723,
                0.04711605197005874,
                0.04171891391680696,
                0.040162442820335625,
                0.03326024553354295,
                0.030767217310865343,
                0.030942866014859818,
                0.09963258762106081,
                0.07452705103817596,
                0.04997162995782396,
                0.07907155845562894,
                0.022631334945434994,
                0.05659166215775422,
                0.06073359536226396,
                0.04468806218678827,
                0.07856430288780963,
                0.05390848566761078,
                0.03520968538974219,
                0.04084310178922264
            ],
            [
                0.0810211836174185,
                0.030290102086448646,
                0.046611455244815546,
                0.04181101628560259,
                0.040013037797236375,
                0.03314005626868419,
                0.030659748891944116,
                0.031134677994850188,
                0.09489233107715603,
                0.07682636734388418,
                0.049301190259565066,
                0.07810634337624582,
                0.022429293780966766,
                0.05437449388532829,
                0.05615689193639509,
                0.04425825375738151,
                0.07955117153074963,
                0.05492991921295216,
                0.035957744730879045,
                0.04038978653089113
            ],
            [
                0.08121229139799324,
                0.030290102086448646,
                0.04678692926817961,
                0.041892796651619366,
                0.040014071242008196,
                0.03314005626868419,
                0.030659748891944116,
                0.031102569919214444,
                0.09580173000531142,
                0.076826627809019,
                0.04960694292447755,
                0.07810634337624582,
                0.022377483608939486,
                0.05437449388532829,
                0.05630480712019005,
                0.04421255839126756,
                0.07850540052546873,
                0.0553784465195323,
                0.03587866661636248,
                0.04024464231686088
            ]
        ],
        [
            [
                0.06231763178615426,
                0.03062644789117847,
                0.060729596633337914,
                0.08209338444194762,
                0.03398199188550082,
                0.06695749109127659,
                0.07372897476594495,
                0.04943815076648093,
                0.06523907948107273,
                0.06389546509326163,
                0.061068870929626984,
                0.04686586102844148,
                0.04594517695120199,
                0.02767080221397262,
                0.10930035611844985,
                0.04559369967648914,
                0.08444848917062868,
                0.03780609009525624,
                0.029900814280810425,
                0.06268295637467511
            ],
            [
                0.06247666492000623,
                0.030286591918379534,
                0.060933877438124076,
                0.08030231466722872,
                0.03406075872001922,
                0.0670024138386303,
                0.07339257530089478,
                0.04900300722087245,
                0.06496579718398944,
                0.06615369021933105,
                0.060530825631136015,
                0.047269235061723675,
                0.04539580851006742,
                0.02779673203741802,
                0.11248392814050484,
                0.04511751774820302,
                0.0850447865512454,
                0.03600523681652052,
                0.029643896946271606,
                0.06349542794723298
            ],
            [
                0.0626782104494936,
                0.0301920789261053,
                0.059824428727176276,
                0.07991742592792213,
                0.03413012598488779,
                0.06704302893123222,
                0.07453710377706801,
                0.05006576840266059,
                0.06535616742911786,
                0.06457338207560313,
                0.0611957769763119,
                0.047558917065784245,
                0.04417227360412618,
                0.026863541583347885,
                0.112061625477259,
                0.045050416982828675,
                0.08642340695328583,
                0.03675562589387987,
                0.02964244292901341,
                0.06370130788480734
            ],
            [
                0.06297559299697773,
                0.030802969543418685,
                0.05909986754323381,
                0.08525249989731537,
                0.03441265200582818,
                0.06915166261548228,
                0.07233733822170929,
                0.049205713830683506,
                0.06497303801505111,
                0.06494555688796824,
                0.061910261340158514,
                0.04633307026185297,
                0.04479270093063551,
                0.027479995444927807,
                0.11261095196331003,
                0.04574059272283227,
                0.08555575838728616,
                0.03965146953189526,
                0.029849673564288044,
                0.06418402892664325
            ],
            [
                0.06285078830434464,
                0.030802969543418685,
                0.05909986754323381,
                0.08525249989731537,
                0.03441265200582818,
                0.0691666448398593,
                0.07233733822170929,
                0.049205713830683506,
                0.06481550444730509,
                0.06494555688796824,
                0.06212342446659052,
                0.04689092930336061,
                0.04479270093063551,
                0.027479995444927807,
                0.11261095196331003,
                0.04574059272283227,
                0.08555575838728616,
                0.039177126821182406,
                0.030075381399717282,
                0.06418402892664325
            ],
            [
                0.06178956793426621,
                0.030201816530587153,
                0.059815217545162176,
                0.08545276732233398,
                0.034516157737905125,
                0.06841201774959918,
                0.07234732316851246,
                0.04914240030644487,
                0.06525100024939048,
                0.0654425734497349,
                0.060689000736592266,
                0.048762751430655296,
                0.0446369252978562,
                0.02749748533209175,
                0.11379792999596822,
                0.05118484033875029,
                0.08387720994138435,
                0.03869433086887278,
                0.0296123729323301,
                0.06316099667309384
            ],
            [
                0.06178249045954475,
                0.030342200003914112,
                0.05944201407388122,
                0.08543479872079385,
                0.034489833149824414,
                0.06831711595375647,
                0.07237010019721404,
                0.04898065034525946,
                0.06553073702109803,
                0.06442112194009156,
                0.0612601510237444,
                0.04862467168692247,
                0.04428722987760491,
                0.02782959065646967,
                0.11177534896852405,
                0.05106441537668457,
                0.08316971618152533,
                0.03905276115912329,
                0.029540431167207948,
                0.06460902364064974
            ],
            [
                0.06206392172134468,
                0.030342200003914112,
                0.05954615229957843,
                0.08544176170338388,
                0.034515481710950924,
                0.06831711595375647,
                0.07237010019721404,
                0.048910921203578324,
                0.06441446741706326,
                0.0645479942710735,
                0.06098402552092307,
                0.04533538266765331,
                0.04464812290214798,
                0.02782959065646967,
                0.11148564073101834,
                0.050601332941475445,
                0.08133708414960723,
                0.03901506586209492,
                0.0295498648672298,
                0.06410336205538214
            ]
        ],
        [
            [
                0.08588956450925792,
                0.04309970520161203,
                0.0605674407603016,
                0.05443220203566708,
                0.03564932903513062,
                0.04050294413270518,
                0.026810528350608764,
                0.027516761634251034,
                0.07206817997875133,
                0.039019506050040016,
                0.04434285704203723,
                0.03009566581816869,
                0.022290758802147485,
                0.022162059058335834,
                0.059727041207000564,
                0.04696377941326705,
                0.028114978693247604,
                0.02718681655420232,
                0.03443332519241959,
                0.02319955796490193
            ],
            [
                0.08733923094538988,
                0.043205607636785756,
                0.06041712006867284,
                0.05454763297187379,
                0.03566158861022098,
                0.040551228761976435,
                0.027208436545737777,
                0.02750529022178135,
                0.07388484409756718,
                0.04052117209245,
                0.045147589773424535,
                0.02994734332761347,
                0.02310013045562303,
                0.021560072484297886,
                0.06278102604010188,
                0.04654898082644898,
                0.028486974959246153,
                0.026902250223093706,
                0.03469126224661142,
                0.023436730612200214
            ],
            [
                0.08772464585599621,
                0.0437081364514034,
                0.059560356367815724,
                0.0539181693252743,
                0.036407587848888506,
                0.041981897661966645,
                0.02740069104407099,
                0.0270054931416956,
                0.07373478613541429,
                0.0397389195480376,
                0.044904246205103936,
                0.02981842589530606,
                0.023200857781010192,
                0.021958099283587003,
                0.06243148660177168,
                0.04687038102589727,
                0.028608460289102657,
                0.02704456872965898,
                0.034963499944655654,
                0.023431840646334846
            ],
            [
                0.0888902592110309,
                0.04417563546056527,
                0.05938446510743824,
                0.05637327119190897,
                0.03759822558418666,
                0.04359625710183795,
                0.026656434780751317,
                0.026108349541681664,
                0.07120198030001668,
                0.039952120084789364,
                0.04435616465251508,
                0.030596473917653542,
                0.022593012009989283,
                0.021545252355443,
                0.062423636411770476,
                0.047555654048849316,
                0.02836299798766217,
                0.029432051763777767,
                0.03584978080766021,
                0.02413638658605699
            ],
            [
                0.08936371703130139,
                0.04417563546056527,
                0.05938446510743824,
                0.05637327119190897,
                0.03759822558418666,
                0.043625928264776945,
                0.026656434780751317,
                0.026108349541681664,
                0.07129504368691263,
                0.039952120084789364,
                0.044082021748169796,
                0.030378007468939875,
                0.022593012009989283,
                0.021545252355443,
                0.062423636411770476,
                0.047555654048849316,
                0.02836299798766217,
                0.029305720869490914,
                0.035317839767736656,
                0.02413638658605699
            ],
            [
                0.08877740455420716,
                0.04453200869893088,
                0.06041549231243277,
                0.05653266563336489,
                0.037767192489226054,
                0.04263418172317755,
                0.026423285561757572,
                0.025998809232041488,
                0.07129486001014261,
                0.04023645426836861,
                0.04487159168889156,
                0.029452821494142203,
                0.022631334945434994,
                0.021521182798740823,
                0.06345090119898335,
                0.0457123063681176,
                0.029201255789273295,
                0.029515013946076012,
                0.035263345957566035,
                0.024688278244739105
            ],
            [
                0.08862157508736197,
                0.044311183336133195,
                0.0595037842890072,
                0.056707766922205756,
                0.037845760484784975,
                0.04232598468770027,
                0.02653022435082326,
                0.026060951861756346,
                0.07124542649587073,
                0.03923547142136443,
                0.044145646417537016,
                0.02957295984316938,
                0.022429293780966766,
                0.02171492314866481,
                0.06242412027139211,
                0.045527819545734066,
                0.029245696610790805,
                0.0296186403058298,
                0.03553640665437775,
                0.025040995809025357
            ],
            [
                0.08869286449014031,
                0.044311183336133195,
                0.0594058891160701,
                0.05670929068704375,
                0.0378645531870503,
                0.04232598468770027,
                0.026571528185581117,
                0.02605204601208491,
                0.07306286466355982,
                0.03935192231630836,
                0.044863933110314065,
                0.02957295984316938,
                0.022377483608939486,
                0.02171492314866481,
                0.06201781427452065,
                0.04576951360124128,
                0.028898207613211675,
                0.029050814385242426,
                0.035305645858363065,
                0.025043383731856675
            ]
        ],
        [
            [
                0.08561236798472216,
                0.037517280830296026,
                0.04620137385604341,
                0.05478104214627854,
                0.043722610526778984,
                0.12645826628942755,
                0.06259303478866453,
                0.04070561121146601,
                0.053158700416991084,
                0.06772804664471023,
                0.06940790060842289,
                0.047623661936683784,
                0.07076268608834299,
                0.04264402772226871,
                0.10930035611844985,
                0.045709818654202046,
                0.07176158034522616,
                0.040732362684808524,
                0.04882157537943131,
                0.045338765889268634
            ],
            [
                0.08369730331990873,
                0.037756049997047285,
                0.04715574603125438,
                0.055076004218014035,
                0.04573776386798822,
                0.12649468047548143,
                0.06078676111319078,
                0.04084021650396425,
                0.05191151378362629,
                0.07221047015659088,
                0.06931948521725766,
                0.04666004163336549,
                0.07102796313898517,
                0.037185082124885506,
                0.11248392814050484,
                0.04697586002959297,
                0.07097498872660014,
                0.04272893350857546,
                0.04748417312193389,
                0.05116720570005734
            ],
            [
                0.08463549611629388,
                0.03835856627025182,
                0.04660967290388896,
                0.05828685112552434,
                0.04126802187222762,
                0.12689249755408685,
                0.06320183248419498,
                0.04078688510212497,
                0.05160623696634956,
                0.07002169554467269,
                0.06785473417330952,
                0.04640267005279163,
                0.07277371743713429,
                0.036471943695047575,
                0.112061625477259,
                0.05163397790282571,
                0.07106901756864567,
                0.04246462142308495,
                0.04746682219407019,
                0.05092205189248089
            ],
            [
                0.0869963391792699,
                0.040440617266179237,
                0.04279301066488198,
                0.060500952271791204,
                0.037946869178453156,
                0.12861254383766124,
                0.06310150396665863,
                0.0390142423257171,
                0.05010283374858974,
                0.07405936780879804,
                0.06697625981634119,
                0.04537525556473097,
                0.07235365707386214,
                0.035821736747700665,
                0.11261095196331003,
                0.05477445321001529,
                0.07629113526199058,
                0.04357141489399586,
                0.05057196360452107,
                0.052390940481249884
            ],
            [
                0.08626500552706895,
                0.04064974212027085,
                0.04296791519874529,
                0.06040527541080159,
                0.03818055473496022,
                0.12861634807297867,
                0.06285288024447423,
                0.038795992042661834,
                0.050347650461948355,
                0.07485992075392184,
                0.06677489898229635,
                0.04556068111939018,
                0.07392305917889881,
                0.036016354342737526,
                0.11261095196331003,
                0.055050289057992134,
                0.07629113526199058,
                0.04244801186112313,
                0.050023758338500014,
                0.05279812561034687
            ],
            [
                0.08765133085281936,
                0.041421441645742844,
                0.043123695646671394,
                0.060775979947905984,
                0.039075594552666376,
                0.12793978131674694,
                0.06236237550566321,
                0.038613309739712914,
                0.05083314534624233,
                0.07499791738483697,
                0.06682574219632147,
                0.04708090624655669,
                0.07354716592644212,
                0.03583923481758966,
                0.11379792999596822,
                0.043897366420457766,
                0.07856430288780963,
                0.044565855540313344,
                0.05128688159876936,
                0.054619790463436874
            ],
            [
                0.087656960224955,
                0.04148404778674334,
                0.04280041201062145,
                0.06073502177664575,
                0.03914224465340954,
                0.1278172089952395,
                0.0624417954262222,
                0.038442119834231264,
                0.0508226182438746,
                0.0741715542004749,
                0.06688785008836323,
                0.047035325330921536,
                0.0717173421802104,
                0.0358965148866633,
                0.11177534896852405,
                0.04377824079106533,
                0.07955117153074963,
                0.044423162284644074,
                0.051056588915644685,
                0.0569206066374154
            ],
            [
                0.08774806644324336,
                0.04148404778674334,
                0.042813544196707305,
                0.06072349391471179,
                0.03915684464672335,
                0.1278172089952395,
                0.0624417954262222,
                0.038449059810411995,
                0.05130625658110579,
                0.07414753189572641,
                0.06677580517752414,
                0.047035325330921536,
                0.07260197850732679,
                0.0358965148866633,
                0.11148564073101834,
                0.0431386261907587,
                0.07850540052546873,
                0.04460352382171657,
                0.05119792157525855,
                0.056708340876277116
            ]
        ],
        [
            [
                0.059107466364449315,
                0.025673867173821377,
                0.08484123433478107,
                0.07833793137490656,
                0.0308497356716867,
                0.0284238292977121,
                0.02131295241659393,
                0.0926502014110296,
                0.08226597418184675,
                0.07817871607387956,
                0.050407899588698436,
                0.043964421081129135,
                0.032235089168618565,
                0.05198567417440661,
                0.045936940075600736,
                0.039646550452110185,
                0.029313909631418153,
                0.032623556691852275,
                0.05911501750037754,
                0.030914278257179875
            ],
            [
                0.05832989571368785,
                0.02579853090280203,
                0.08430174807437238,
                0.07871556028818871,
                0.030889027634310246,
                0.02834013587234254,
                0.02174156511925314,
                0.09248212170392761,
                0.08291005186311677,
                0.07695451416739366,
                0.05078115806564097,
                0.044237233457962044,
                0.03060760758019278,
                0.05064234466557016,
                0.04347065107954334,
                0.03961977722437241,
                0.02955396436485626,
                0.03376602901602209,
                0.05877579839784205,
                0.03049008764690658
            ],
            [
                0.0588133488147544,
                0.02561218756819974,
                0.08521272389310806,
                0.07809780880118876,
                0.03223946893095482,
                0.028114566996246693,
                0.020980939641258245,
                0.09295556632412183,
                0.08300519994400489,
                0.07770809356319092,
                0.05042531481953745,
                0.044389959969044344,
                0.0314030383924641,
                0.052099323138091305,
                0.043887536194500185,
                0.03951699789857288,
                0.0297569538833166,
                0.03363579835401697,
                0.05863300911640782,
                0.03054178128872383
            ],
            [
                0.05885064663009906,
                0.025355441172425868,
                0.08626074863380964,
                0.07775667470121832,
                0.03246274439887724,
                0.027696383618708163,
                0.021182619430728782,
                0.09171438059087203,
                0.08077752925234497,
                0.07731218058464756,
                0.04972726083609833,
                0.04293960745450662,
                0.03095320951847951,
                0.050845990778116204,
                0.044611521215612855,
                0.039816889433613445,
                0.02947635211969693,
                0.032992608418534505,
                0.05858984681298293,
                0.03125501127883259
            ],
            [
                0.058477956231769934,
                0.025355441172425868,
                0.08626074863380964,
                0.07775667470121832,
                0.03246274439887724,
                0.027669801482682922,
                0.021182619430728782,
                0.09171438059087203,
                0.0810278473301249,
                0.07731218058464756,
                0.04935127531901596,
                0.043562320685219647,
                0.03095320951847951,
                0.050845990778116204,
                0.044611521215612855,
                0.039816889433613445,
                0.02947635211969693,
                0.03319755396388863,
                0.059029924171205284,
                0.03125501127883259
            ],
            [
                0.05995104738748989,
                0.02524444655652991,
                0.08596560898084045,
                0.07780870619589902,
                0.032720911475960596,
                0.027216906994961525,
                0.02118488598547479,
                0.09157365531203096,
                0.08024802371949977,
                0.07667916926774115,
                0.04997162995782396,
                0.04501861962228101,
                0.03126371233265554,
                0.05059968730998006,
                0.04385799481487016,
                0.03934671268261138,
                0.029821923568458752,
                0.03383929895316445,
                0.05940167967189447,
                0.030883631304098692
            ],
            [
                0.05967618615152912,
                0.025487809306357342,
                0.08595450528075774,
                0.07787063773157236,
                0.032748815940635154,
                0.027454264377694645,
                0.021276471202860744,
                0.09166137262489155,
                0.07992143980571893,
                0.07762425672102845,
                0.049301190259565066,
                0.04485441888542598,
                0.032711991152565324,
                0.050995219518865556,
                0.04310051922488525,
                0.0394497695445091,
                0.030124339276936193,
                0.03397914758489042,
                0.0591948493605853,
                0.03317530631818796
            ],
            [
                0.059924084567210746,
                0.025487809306357346,
                0.08594822646607854,
                0.07792060974057766,
                0.03277223137185546,
                0.027454264377694645,
                0.021276471202860744,
                0.09156723078593582,
                0.08153410974083299,
                0.07781781574251681,
                0.04960694292447755,
                0.04485441888542598,
                0.03211196408776257,
                0.050995219518865556,
                0.04332277656951846,
                0.039260783180617445,
                0.030080367585593935,
                0.03398096320178162,
                0.05939268197413834,
                0.03304116292283649
            ]
        ],
        [
            [
                0.04246170087953173,
                0.0191183399006249,
                0.07406755976656819,
                0.0502167730878114,
                0.12774001512867358,
                0.02576097335145059,
                0.03589024809587408,
                0.02803804067536661,
                0.11187609021277231,
                0.060760091019019254,
                0.037151356331803755,
                0.02761369665568221,
                0.019755069874576814,
                0.024219228709685854,
                0.029825357206777436,
                0.07355126443992173,
                0.04051760880114752,
                0.027403553788737822,
                0.029573567317939312,
                0.05659073252082742
            ],
            [
                0.04211182101738666,
                0.019343550144805717,
                0.0734462875307254,
                0.050307153768046724,
                0.12797631881983615,
                0.02580961613939009,
                0.03603190868308215,
                0.027727210204722172,
                0.11356400145002976,
                0.06008727576170344,
                0.03620614691949876,
                0.027871465103976083,
                0.018211211814940516,
                0.024176108794892053,
                0.029190685683206208,
                0.07381791225471795,
                0.04102554771990869,
                0.027684413464797546,
                0.029141050485986055,
                0.05862637847789134
            ],
            [
                0.0423414977254175,
                0.019455642606468468,
                0.07373662462646635,
                0.05191274172065684,
                0.13116194038017498,
                0.025359693283594446,
                0.03538325754930759,
                0.027985952710092913,
                0.11333051229958795,
                0.060624388767367074,
                0.036606366386593016,
                0.027754099284343803,
                0.01883190860848383,
                0.023405453384323056,
                0.02928405213472524,
                0.0736375093637203,
                0.041060941606385654,
                0.027718869307402125,
                0.029035113923456084,
                0.05856441323955991
            ],
            [
                0.04266061124106832,
                0.019732168198222492,
                0.07515165714048276,
                0.05250467977159709,
                0.1325077854926855,
                0.025238797784077328,
                0.035688898281094616,
                0.026903425937637865,
                0.11034812220308571,
                0.060925465744564845,
                0.03661675543184336,
                0.0273816002293591,
                0.018552336060796145,
                0.02391203218008364,
                0.030306369698064987,
                0.07328688436991841,
                0.03802048198301233,
                0.028703274204492632,
                0.02945753130832675,
                0.059643674327212945
            ],
            [
                0.04266853347641797,
                0.019732168198222492,
                0.07515165714048276,
                0.05250467977159709,
                0.1325077854926855,
                0.025284843005341895,
                0.035688898281094616,
                0.026903425937637865,
                0.11049853143085278,
                0.060925465744564845,
                0.03669818123363998,
                0.027555865815567786,
                0.018552336060796145,
                0.02391203218008364,
                0.030306369698064984,
                0.0732868843699184,
                0.03802048198301233,
                0.028624665760596885,
                0.029974335329035786,
                0.059643674327212945
            ],
            [
                0.04380072876344077,
                0.019940726987042,
                0.07512964626886687,
                0.052687489251743644,
                0.13265227557152476,
                0.02533571067375326,
                0.03569184856439005,
                0.027050571478372656,
                0.11031720639817531,
                0.06027166859441086,
                0.036303773165651615,
                0.028347763688576385,
                0.018927602174304205,
                0.02392608844065046,
                0.030458668502953423,
                0.07433365727280325,
                0.037431438875562204,
                0.028605150068408216,
                0.030498293482649874,
                0.060167042038441865
            ],
            [
                0.043855907342089565,
                0.020025933623607484,
                0.0749426213714987,
                0.05273004125528473,
                0.13264810904319663,
                0.02548617076231052,
                0.0358247574299192,
                0.02683594246539012,
                0.11009478054914416,
                0.06115550397178763,
                0.03661249728379956,
                0.02830508288324199,
                0.019739207818826987,
                0.02419086150624973,
                0.029328210278640368,
                0.0742335659812057,
                0.037192075546351705,
                0.02893679496719745,
                0.03026032682856474,
                0.05700436992989374
            ],
            [
                0.04403730314324121,
                0.020025933623607484,
                0.0749303641198626,
                0.05272350622516641,
                0.1326605598214988,
                0.02548617076231052,
                0.0358247574299192,
                0.026787208213713987,
                0.11210096425021737,
                0.06137646691471846,
                0.036401628014984505,
                0.02830508288324199,
                0.019494064396727375,
                0.02419086150624973,
                0.02939583824243423,
                0.07353926231357352,
                0.037294991972111086,
                0.0286120832454346,
                0.030421513954323895,
                0.05736020951813958
            ]
        ],
        [
            [
                0.08448523322705802,
                0.03555021014872398,
                0.07655016182420475,
                0.1241831862704477,
                0.12774001512867358,
                0.030660511608695235,
                0.07232850224637467,
                0.03515818687140856,
                0.08446204398747766,
                0.03754000907274716,
                0.02851192693924728,
                0.02486137570329906,
                0.022290758802147485,
                0.023364934552764106,
                0.04424133373235482,
                0.059249403326263266,
                0.04881647130059678,
                0.029629959917641877,
                0.021488482913816522,
                0.025928863194624747
            ],
            [
                0.08552065899827964,
                0.03564149646997503,
                0.07649653358041598,
                0.12399753319671869,
                0.12797631881983615,
                0.030736483889591583,
                0.07223373591449703,
                0.035228828868214684,
                0.08602012746464231,
                0.037406464418608086,
                0.028751470269397384,
                0.024841184250443713,
                0.02310013045562303,
                0.022470643234926757,
                0.04622022421882292,
                0.05886367311680877,
                0.04934197516528929,
                0.02990067881658804,
                0.02112655853934373,
                0.025918016003406586
            ],
            [
                0.08524314281201086,
                0.03610021548998882,
                0.07594853825008983,
                0.1265850723569228,
                0.13116194038017498,
                0.029316094320529746,
                0.07354687212721751,
                0.034314225617696766,
                0.08576636466184191,
                0.03715595098080572,
                0.028653280697069478,
                0.024744906467748715,
                0.023200857781010192,
                0.022742408153719494,
                0.045918327570642264,
                0.05902360583643171,
                0.04960809269353952,
                0.02976575213478247,
                0.021162417524495224,
                0.025865709905581406
            ],
            [
                0.08565947902527234,
                0.03699224918735151,
                0.07537325289134157,
                0.12787409598859173,
                0.1325077854926855,
                0.028252410188772167,
                0.07208608548200073,
                0.03567461775824772,
                0.08336618928110101,
                0.03675470311358291,
                0.028191405787481836,
                0.02551719233007431,
                0.022593012009989283,
                0.022330348174331535,
                0.04690221130383552,
                0.05844203757115129,
                0.04845711624464743,
                0.030759106825423,
                0.021953011125992197,
                0.02651683998503323
            ],
            [
                0.0860699267838247,
                0.03699224918735151,
                0.07537325289134157,
                0.12787409598859173,
                0.1325077854926855,
                0.02836860052244125,
                0.07208608548200073,
                0.035664697157086214,
                0.08348568029502075,
                0.03675470311358291,
                0.028078324095221416,
                0.025371781679004533,
                0.022593012009989283,
                0.02247032531917781,
                0.04690221130383552,
                0.05844203757115129,
                0.04845711624464743,
                0.030824113550862238,
                0.0223274467952837,
                0.02651683998503323
            ],
            [
                0.08538822296960275,
                0.037444435343124506,
                0.07665284718080444,
                0.1280726288570395,
                0.13265227557152476,
                0.028577930556848673,
                0.07207862956411012,
                0.03593267365597652,
                0.08344308833326844,
                0.03725741161231781,
                0.028561563527550436,
                0.024967627562947556,
                0.022631334945434994,
                0.022302391944329793,
                0.04783571887456764,
                0.059029502879257234,
                0.04861875352675351,
                0.03128197142003086,
                0.022807759970732564,
                0.02684869443305434
            ],
            [
                0.0859015284692644,
                0.03716092246076509,
                0.07618008776627094,
                0.12785961670226917,
                0.13264810904319663,
                0.02852232230122487,
                0.0720369779837303,
                0.0355078056620272,
                0.08317236767494302,
                0.036883199316963024,
                0.028130024947582634,
                0.025000998014419875,
                0.022429293780966766,
                0.02251477232608012,
                0.04615115274812808,
                0.058900996306631134,
                0.04866250909528119,
                0.03142976850782828,
                0.022685486497519045,
                0.027625736373163935
            ],
            [
                0.08591166227601107,
                0.03716092246076509,
                0.07613569143372723,
                0.12787470067473355,
                0.1326605598214988,
                0.02852232230122487,
                0.0720369779837303,
                0.03543147186798885,
                0.08484141462135528,
                0.036936002713845444,
                0.028233341482894195,
                0.025000998014419875,
                0.022377483608939486,
                0.02251477232608012,
                0.04600470274315874,
                0.058666213095093706,
                0.04850542054712619,
                0.03097175885372609,
                0.02270244860717031,
                0.027578093312791135
            ]
        ],
        [
            [
                0.05410668287359435,
                0.02499740402309768,
                0.06362714161782121,
                0.06844619325591253,
                0.043159410485580085,
                0.04990249196056884,
                0.028361199874226403,
                0.030029488711626653,
                0.06249528701456586,
                0.06381346580172449,
                0.050407899588698436,
                0.02959098688982354,
                0.021384061850356073,
                0.030165359668635625,
                0.10930035611844985,
                0.05195285653578576,
                0.07176158034522616,
                0.038332615073881506,
                0.029662243445016365,
                0.04439724525453495
            ],
            [
                0.05447153343684865,
                0.025199127313180147,
                0.06414919913447949,
                0.06824421007126191,
                0.04305199090835746,
                0.04997367480116906,
                0.028565659136544543,
                0.030271652392794286,
                0.06263963941976625,
                0.0641879909901736,
                0.05078115806564097,
                0.029539570588678104,
                0.020948150874901466,
                0.029932751285812215,
                0.11248392814050484,
                0.05187869533401008,
                0.07097498872660014,
                0.039392083648712044,
                0.029396055214130773,
                0.04307551841755803
            ],
            [
                0.05448075646160986,
                0.025065498813528257,
                0.06355422463833567,
                0.070396682211688,
                0.04497789910645733,
                0.0497206033256784,
                0.02832281523037614,
                0.029591072984981873,
                0.06255247078777632,
                0.06422554837367433,
                0.05042531481953745,
                0.029605963777561837,
                0.020813557369865468,
                0.03021109217890984,
                0.112061625477259,
                0.05174804337437311,
                0.07106901756864567,
                0.039227862311073856,
                0.02938162759112301,
                0.043058898053308
            ],
            [
                0.05481506205376766,
                0.02511504888543098,
                0.06278751196140675,
                0.07131909164090335,
                0.045391354320299004,
                0.05070184257873686,
                0.027717124855180787,
                0.030768470287495724,
                0.06328386992621857,
                0.06537152561854467,
                0.04972726083609833,
                0.030643663707442988,
                0.020905212630522377,
                0.029781967009173238,
                0.11261095196331003,
                0.05155902664603909,
                0.07629113526199058,
                0.038358218062475274,
                0.029880625318559787,
                0.042907005790250884
            ],
            [
                0.05508847404640402,
                0.02511504888543098,
                0.06278751196140675,
                0.07131909164090335,
                0.045391354320299004,
                0.05087525273155473,
                0.027717124855180787,
                0.030768470287495724,
                0.06312939515480476,
                0.06537152561854467,
                0.04935127531901596,
                0.030239856939386144,
                0.020905212630522377,
                0.029781967009173238,
                0.11261095196331003,
                0.05155902664603909,
                0.07629113526199058,
                0.03875581611591687,
                0.030088064878130608,
                0.042907005790250884
            ],
            [
                0.05494342882755922,
                0.02508849543991348,
                0.0635497704746297,
                0.07140765179184956,
                0.04573497184130356,
                0.05088812212269688,
                0.027706414793795275,
                0.030865081950073446,
                0.06403576808095737,
                0.06494066707219673,
                0.04997162995782396,
                0.029500529127888208,
                0.021107100311349387,
                0.029850245439488447,
                0.11379792999596822,
                0.05208549093774544,
                0.07856430288780963,
                0.03980990609315668,
                0.030495347398808187,
                0.04297441070059838
            ],
            [
                0.05532839786303605,
                0.025289431376980993,
                0.06339701427684544,
                0.07141884163291762,
                0.045744269146797197,
                0.050780681167541766,
                0.027872958308543583,
                0.030641085045895668,
                0.06440575985405815,
                0.06519896618685057,
                0.049301190259565066,
                0.029612653628537194,
                0.020977819876013104,
                0.029828073678350983,
                0.11177534896852405,
                0.05219255498204409,
                0.07955117153074963,
                0.03968101396205463,
                0.030374399360443796,
                0.04459006524433426
            ],
            [
                0.055306210239771524,
                0.025289431376980993,
                0.06331705574413585,
                0.071406623699498,
                0.045775714158831894,
                0.050780681167541766,
                0.027872958308543583,
                0.030723201998686663,
                0.0635113442519196,
                0.06539243172045267,
                0.04960694292447755,
                0.029612653628537194,
                0.021273867831583842,
                0.029828073678350983,
                0.11148564073101834,
                0.051762121303997356,
                0.07850540052546873,
                0.03970661532391892,
                0.030379821067394494,
                0.04430844634496741
            ]
        ],
        [
            [
                0.1898923380843944,
                0.0221680678347743,
                0.12486827283488858,
                0.1712579295573817,
                0.12774001512867358,
                0.04435703639394325,
                0.06478690322133736,
                0.021017311404164934,
                0.06256492277072825,
                0.09943686324424743,
                0.07473886103571126,
                0.024440908628452964,
                0.024066343959473817,
                0.02437380217886183,
                0.09524017399243717,
                0.09792933898657644,
                0.031081726632199626,
                0.03278256497249779,
                0.03172610096923355,
                0.04406150633626669
            ],
            [
                0.19110394281784124,
                0.02180605479554905,
                0.12566644072524893,
                0.1717148646071664,
                0.12797631881983615,
                0.04460766758921378,
                0.06461587480937661,
                0.021227007447428028,
                0.0631510412035536,
                0.09796119971863668,
                0.07261894964103935,
                0.02536104724643819,
                0.022855567732425724,
                0.024552838705967764,
                0.09727374638537144,
                0.09913464605964914,
                0.032609482303446305,
                0.03358966444853735,
                0.031719132285719764,
                0.044107921665181266
            ],
            [
                0.19068353705128113,
                0.021923041317183714,
                0.1255033075493751,
                0.17031889181582396,
                0.13116194038017498,
                0.043893857738193445,
                0.06664021644413436,
                0.02052709274504797,
                0.061861161598137454,
                0.10081221612646246,
                0.07356763597446951,
                0.024695857645740824,
                0.02257391523981446,
                0.02491416086907845,
                0.09957802218406939,
                0.09985084385388637,
                0.033453685681344575,
                0.03381293520700403,
                0.0315134461083743,
                0.0435473924801982
            ],
            [
                0.19091558082910007,
                0.02298466970645106,
                0.12308395247259962,
                0.16968374806053424,
                0.1325077854926855,
                0.04163266507779109,
                0.06707917980410566,
                0.019400773193261535,
                0.05899838153340332,
                0.09939931401366403,
                0.07382995434014496,
                0.024070651171949863,
                0.022614917600999228,
                0.02474698049554957,
                0.10147033276190702,
                0.09962443498684734,
                0.03349057669201816,
                0.033882376789842954,
                0.03175835554888522,
                0.04377047536188179
            ],
            [
                0.19136924043745787,
                0.022965094526558708,
                0.12302516803028218,
                0.16968374806053424,
                0.1325077854926855,
                0.04171013251646703,
                0.06601008019245275,
                0.019400773193261535,
                0.059020946008596954,
                0.09961049338341114,
                0.073722589387196,
                0.024246252006890224,
                0.022641024658549707,
                0.024820472281485022,
                0.10157817011178955,
                0.10079349772528179,
                0.033490576692018166,
                0.033932583530918256,
                0.0318070342401205,
                0.0437704753618818
            ],
            [
                0.19024447087650098,
                0.02480380027414056,
                0.12260456704099619,
                0.16973437060971305,
                0.13265227557152476,
                0.043180410737718576,
                0.06530116282157607,
                0.019254405727016803,
                0.05872590846746334,
                0.10233860399994345,
                0.07265770880435204,
                0.02534879750400793,
                0.024047801071419246,
                0.02442532639465236,
                0.10605913971030491,
                0.095310170259681,
                0.034977272612138476,
                0.036029693256744925,
                0.03171357165039348,
                0.04422915413430987
            ],
            [
                0.19079230919698575,
                0.024718696251558682,
                0.1229542403473037,
                0.16973759453388726,
                0.13264810904319663,
                0.04266607698411453,
                0.0649831521932873,
                0.01949053609663865,
                0.05879696493608965,
                0.09954979646115379,
                0.072290105108168,
                0.02528000314222016,
                0.024715236942536717,
                0.02456194189296301,
                0.09294613503539474,
                0.09611607220694743,
                0.035704992564484485,
                0.03611933941579598,
                0.03148251699452232,
                0.04664255764479036
            ],
            [
                0.1907416498781038,
                0.024716517490684674,
                0.12287127871242531,
                0.16981189062319604,
                0.1326605598214988,
                0.042422721541498544,
                0.06472799665004027,
                0.019443446798668294,
                0.06073511728693948,
                0.09922837170143615,
                0.07219036523516799,
                0.0251306224089964,
                0.024425048091264938,
                0.024561220647648173,
                0.09289061250230832,
                0.09537015387898314,
                0.03528330461744501,
                0.036140411903818656,
                0.03133409603756297,
                0.04673664882903809
            ]
        ],
        [
            [
                0.03573412038871961,
                0.07886238325345608,
                0.05458436978896041,
                0.04827888826483905,
                0.03832339037689691,
                0.024696633935935918,
                0.07232850224637467,
                0.029281774979692317,
                0.051605657721464186,
                0.03220163955753572,
                0.03003603696548558,
                0.025235371762635826,
                0.025385178302361627,
                0.0254863822587387,
                0.02959774259454392,
                0.033620520457216,
                0.07176158034522616,
                0.04608564568018454,
                0.025338078177941092,
                0.022241217208863937
            ],
            [
                0.03587205823757215,
                0.07893729418179275,
                0.05528164966673265,
                0.048324214641268196,
                0.038560932104538204,
                0.024726375169850944,
                0.07223373591449703,
                0.02916844524305345,
                0.05188360053703698,
                0.031765169307503956,
                0.02951645697496874,
                0.025132935795639282,
                0.024109630074919678,
                0.023620542857772167,
                0.02986487332066132,
                0.0333252465620131,
                0.07097498872660014,
                0.048169123372487604,
                0.024897858904423188,
                0.02165471423620169
            ],
            [
                0.036218448148701426,
                0.07938112651232185,
                0.05457553308224475,
                0.05051698797956491,
                0.04087173429122614,
                0.024481307795511862,
                0.07354687212721751,
                0.02838204443181874,
                0.051661792453728796,
                0.031994580538505395,
                0.02970070265897363,
                0.02520315906063405,
                0.024678470362062537,
                0.025138876742992443,
                0.029947321130541375,
                0.033263722048907644,
                0.07106901756864567,
                0.04780685980517232,
                0.02483609502427891,
                0.021701906048640973
            ],
            [
                0.03669231589666288,
                0.08021545006244102,
                0.054435724890302344,
                0.05137843395717217,
                0.04168367570745029,
                0.02425148072565022,
                0.07208608548200073,
                0.028980708958031315,
                0.05169598523108857,
                0.03220900481318381,
                0.029347508831550018,
                0.026405640178928557,
                0.024397820143158607,
                0.023781773003530904,
                0.030981044608514474,
                0.03323671237531659,
                0.07629113526199058,
                0.04475012374581363,
                0.025243383211078132,
                0.022211729202236127
            ],
            [
                0.03696373251134457,
                0.08021545006244102,
                0.054435724890302344,
                0.05137843395717217,
                0.04168367570745029,
                0.024263300520354907,
                0.07208608548200073,
                0.028980708958031315,
                0.051710659164291004,
                0.03220900481318381,
                0.02936783902231491,
                0.026040235557818342,
                0.024397820143158607,
                0.023781773003530904,
                0.030981044608514474,
                0.03323671237531659,
                0.07629113526199058,
                0.04539787186685115,
                0.02567236142028319,
                0.022211729202236127
            ],
            [
                0.037517767057003895,
                0.08068419286176758,
                0.054681178099149276,
                0.05166242025821134,
                0.04177592772995177,
                0.02356386414949488,
                0.07207862956411012,
                0.029255170810970024,
                0.052159521728544864,
                0.031982656922110754,
                0.029483035091375075,
                0.02522875683188164,
                0.02470731956015401,
                0.02351949985006776,
                0.03131551194560633,
                0.033197399924519574,
                0.07856430288780963,
                0.04641234788307067,
                0.02615394500211036,
                0.022080446358286706
            ],
            [
                0.03795411232333264,
                0.08035741922791426,
                0.054511576622727834,
                0.05166587930499646,
                0.041806692278565344,
                0.023791489675224868,
                0.0720369779837303,
                0.02908809811008955,
                0.0524962843424868,
                0.03233047820925185,
                0.02938775628105722,
                0.02530881234046814,
                0.025493646249659996,
                0.02385606356147787,
                0.029027990765157413,
                0.0334824250205561,
                0.07955117153074963,
                0.04615365937445324,
                0.025936895285200625,
                0.02415174941283392
            ],
            [
                0.03797863630038645,
                0.08035741922791426,
                0.054411899977131625,
                0.051677545582285794,
                0.04182602790319107,
                0.023791489675224868,
                0.0720369779837303,
                0.029144080882935925,
                0.05178071705631099,
                0.032494040751196863,
                0.029315719017813918,
                0.02530881234046814,
                0.025338803484861457,
                0.02385606356147787,
                0.029008752297948536,
                0.0332378213911976,
                0.07850540052546873,
                0.04675537490656558,
                0.02609388773866018,
                0.02392606481624189
            ]
        ],
        [
            [
                0.060330233221174825,
                0.03348685698902586,
                0.052101143058757717,
                0.0339216419511939,
                0.03693056915539038,
                0.04834264786619485,
                0.03771836423321479,
                0.02416666260075345,
                0.07836539533361961,
                0.04993949221426398,
                0.08607439659270977,
                0.03009566581816869,
                0.055540905392482694,
                0.02767080221397262,
                0.040425334473283725,
                0.05659080295548092,
                0.059889896063954465,
                0.06903913191454301,
                0.03157260705646818,
                0.04307512863492619
            ],
            [
                0.05965928159587264,
                0.03369203809848825,
                0.051091671052383304,
                0.03430284053405716,
                0.036735088179273706,
                0.048361468167706416,
                0.03906433466787804,
                0.023952874787587827,
                0.07794886450995694,
                0.04872306361036879,
                0.08492420512711647,
                0.02994734332761347,
                0.05308560709491735,
                0.02779673203741802,
                0.03969069170313808,
                0.05679710738753273,
                0.06047011147735201,
                0.06659470147500267,
                0.03135544831498424,
                0.04199193996950548
            ],
            [
                0.060260756410203536,
                0.033499954529002916,
                0.052557271181118255,
                0.03335558722284544,
                0.03682239552781413,
                0.04853307558336721,
                0.03635635702780253,
                0.024051272533395486,
                0.07796055638611415,
                0.049388331407227586,
                0.08537048272870583,
                0.02981842589530606,
                0.053447662102877797,
                0.026863541583347885,
                0.03994751522545219,
                0.05661589790013653,
                0.06059389908983982,
                0.0670547997995812,
                0.03128494572061752,
                0.042150906931998154
            ],
            [
                0.0604922984945966,
                0.03309668868722467,
                0.05307729660959188,
                0.03342757105951805,
                0.036458166291478064,
                0.05021038049134539,
                0.03780084024394821,
                0.023091268858795012,
                0.07798178279324194,
                0.04904749604508393,
                0.08554435822754718,
                0.030596473917653542,
                0.054143951377547836,
                0.027479995444927807,
                0.04073820636240659,
                0.05682319112968959,
                0.05750934378469262,
                0.07214516847407439,
                0.03149411852392476,
                0.04228106583863814
            ],
            [
                0.06008467411959174,
                0.03309668868722467,
                0.05307729660959188,
                0.03342757105951805,
                0.036458166291478064,
                0.05026063219057285,
                0.03780084024394821,
                0.023091268858795012,
                0.07808815527397667,
                0.04904749604508393,
                0.0856881035224325,
                0.030378007468939875,
                0.054143951377547836,
                0.027479995444927807,
                0.04073820636240659,
                0.05682319112968959,
                0.05750934378469262,
                0.07135750527910849,
                0.031805271616520595,
                0.04228106583863814
            ],
            [
                0.06143668256949032,
                0.032924092160782986,
                0.05292016578894689,
                0.033301977444274856,
                0.03679640385875965,
                0.049609917835618106,
                0.03780457489235432,
                0.02292082386085603,
                0.07785157513247887,
                0.04868811576408449,
                0.08517807204489972,
                0.029452821494142203,
                0.054554133443008135,
                0.02749748533209175,
                0.04060371261151353,
                0.05705879367814242,
                0.05650155256722895,
                0.07041673780527043,
                0.032187502442234193,
                0.04205514971311056
            ],
            [
                0.06120084000927166,
                0.033173194043786644,
                0.052914305715219635,
                0.033344889078154784,
                0.03685529458786255,
                0.04952180259529301,
                0.03775080294987386,
                0.022984900152629856,
                0.07792437374748175,
                0.04939751266746488,
                0.08556763354306038,
                0.02957295984316938,
                0.05554351063051945,
                0.02782959065646967,
                0.03850376561903136,
                0.057033759798534624,
                0.056070716628570445,
                0.07108078301609251,
                0.03201517474649098,
                0.04500163544589056
            ],
            [
                0.061497127631092156,
                0.033173194043786644,
                0.053005985229308605,
                0.03345596663572148,
                0.03689111751601411,
                0.04952180259529301,
                0.03775080294987386,
                0.0229269330202219,
                0.07756857726210874,
                0.049440095501309324,
                0.08530074751394313,
                0.02957295984316938,
                0.05537443321862543,
                0.02782959065646967,
                0.03851185774550325,
                0.056545537308040725,
                0.05649882884904961,
                0.06986707230302056,
                0.032115986848751964,
                0.044759628784850874
            ]
        ]
    ],
    "diff_glob_coal_expl_tot":[
        [
            0.22993146191587813,
            0.23223734005887697,
            0.23543598783622965,
            0.2342704902484646,
            0.2343759191594454,
            0.23585503001051308,
            0.23598539132883328,
            0.23661340161613187
        ],
        [
            0.28381284750298297,
            0.28268851073588547,
            0.28381339314107085,
            0.2859732242063394,
            0.2857558509227441,
            0.28409604660452076,
            0.28342230965823695,
            0.28312511704614907
        ],
        [
            0.2590659952184466,
            0.26010771210854416,
            0.26366818864880776,
            0.2630420776251192,
            0.2630802158026447,
            0.2633193362528198,
            0.2640680773838111,
            0.2651144875529642
        ],
        [
            0.24008383631656344,
            0.24030029183671836,
            0.2385067140212924,
            0.24012088613310398,
            0.24047734693343903,
            0.24052131558298992,
            0.24012131367226466,
            0.23992080243034583
        ],
        [
            0.33476471148228965,
            0.3351438019886349,
            0.34101021052805375,
            0.3375788963185939,
            0.3375596016054664,
            0.3384391659681686,
            0.3377275693080776,
            0.3380970296537471
        ],
        [
            0.2740260718348578,
            0.27331598101809046,
            0.2739889826455109,
            0.27283851803781306,
            0.27097250591005595,
            0.2716964302848367,
            0.2717838602723619,
            0.27077979267795554
        ],
        [
            0.2569943828834908,
            0.2551897104920316,
            0.2577526743186738,
            0.2556315448310494,
            0.255554125154965,
            0.258918473446428,
            0.25527535335534135,
            0.2561006317614135
        ],
        [
            0.24458059908961138,
            0.24694269601264832,
            0.24597049093762643,
            0.24713969779313866,
            0.24720561102411592,
            0.24714180463936788,
            0.24626187534904379,
            0.2464250437280833
        ],
        [
            0.20640623635312755,
            0.20301435024807257,
            0.2058090180831761,
            0.20489220403171227,
            0.2048280907560644,
            0.20739174492514054,
            0.2095124544883358,
            0.2092885656924387
        ],
        [
            0.24708403931765754,
            0.24875823799992286,
            0.24857257308276876,
            0.2454371511020349,
            0.2451903861384675,
            0.24794899100979262,
            0.24554324913465106,
            0.24581411689608676
        ],
        [
            0.2707723717754199,
            0.2718005629928448,
            0.2720156155878707,
            0.274139099714851,
            0.27417648983283954,
            0.27468066109209505,
            0.2737726239652749,
            0.27216668865274596
        ],
        [
            0.1996396824939477,
            0.20239647663892574,
            0.20245134709096163,
            0.20372720587339058,
            0.2037699105320638,
            0.20391016642251567,
            0.20294311987799513,
            0.20353139498085948
        ],
        [
            0.2897567591890557,
            0.29164739833710374,
            0.29247422623985236,
            0.2965487283302246,
            0.2968230588673177,
            0.2974241256954264,
            0.2965346807401096,
            0.2963605019006736
        ],
        [
            0.2437962259266413,
            0.24257833809459484,
            0.24372829988753114,
            0.2420315255964214,
            0.24219104891732676,
            0.2422625888858768,
            0.24279684750784675,
            0.24345254679368594
        ],
        [
            0.2476455446651588,
            0.24845919444954892,
            0.25044800110596754,
            0.25037117908926715,
            0.2505268422099209,
            0.25111427347579585,
            0.2504071937963046,
            0.25121011960954925
        ],
        [
            0.27255786129832554,
            0.27371817692691947,
            0.27621088470701405,
            0.2764323800926271,
            0.27663016249012334,
            0.2775374106543227,
            0.27696201331003,
            0.2773187702070642
        ],
        [
            0.23499402828845853,
            0.23651749211446063,
            0.23687496095730182,
            0.2395607571036866,
            0.23958037299516918,
            0.24167353969751074,
            0.2414033156585916,
            0.2406768769869325
        ],
        [
            0.38626956879804497,
            0.38772068453621106,
            0.3895805912878002,
            0.38860952517617353,
            0.3890301364663111,
            0.38933350507825026,
            0.3860435854491967,
            0.38589137845089366
        ],
        [
            0.19473996691730308,
            0.19459725487088803,
            0.1962305983366967,
            0.1979723318215366,
            0.19818524447523675,
            0.19980455409368977,
            0.20022635211657183,
            0.19970493464825198
        ],
        [
            0.22622162428853038,
            0.223737329033077,
            0.22413669417384632,
            0.22607412543731228,
            0.22583172379791777,
            0.22513132997564128,
            0.22599146127798497,
            0.22542664135169313
        ]
    ],
    "diff_glob_group_coal_expl":[
        [
            [
                0.029356324440794036,
                0.05070882828428787,
                0.03534025191885043,
                0.07401573615284034,
                0.05730931792978248,
                0.02846827589893361,
                0.03255341894315037,
                0.028081640936773476,
                0.03178549041787317,
                0.03443332519241942,
                0.05606642839211047,
                0.11445312714009193,
                0.045404981594205654,
                0.119520206594487
            ],
            [
                0.02940806245910068,
                0.050043814514519794,
                0.03543562265079147,
                0.07590695429834908,
                0.033861987470978974,
                0.028086094304456667,
                0.03344337730527374,
                0.0346912622466114,
                0.04616615501347291,
                0.12039228160395789,
                0.06293198187344827,
                0.09798179855360636
            ],
            [
                0.029824947196786973,
                0.051665147502275514,
                0.036042671268799446,
                0.07588660039787459,
                0.035906240622853185,
                0.02880466470172836,
                0.03696964149743246,
                0.034963499944655384,
                0.12053790935163594,
                0.13602783185858772
            ],
            [
                0.0315618755300003,
                0.0525470811146472,
                0.0374501314645734,
                0.07559703051082114,
                0.03679423270722724,
                0.02968297155580232,
                0.03544013443532657,
                0.0358497808076598,
                0.1470765348863589
            ],
            [
                0.0315618755300003,
                0.05216090844451816,
                0.03745013146457339,
                0.07559703051082114,
                0.03679423270722724,
                0.02968297155580232,
                0.14762287826913137,
                0.045115524456047246
            ],
            [
                0.03160582706550128,
                0.05396680537507542,
                0.03922072275719738,
                0.03873386905214372,
                0.05676053437608817,
                0.13024212339716545
            ],
            [
                0.0318624697455629,
                0.05452839920417068,
                0.04015020689457262,
                0.059667573332907675,
                0.1388208422698901
            ],
            [
                0.03215200559327196,
                0.055398810293573866,
                0.13982324818880495,
                0.07470377685180057
            ]
        ],
        [
            [
                0.02143244604180529,
                0.0678939977766144,
                0.03274618272190437,
                0.12903108989475803,
                0.025337042969797687,
                0.026365428733547032,
                0.0445202626879377,
                0.05659073252082757,
                0.0690391319145426,
                0.026888014452970427,
                0.08588157145821759,
                0.15756304297436236,
                0.06649846807761821,
                0.12112061467617632
            ],
            [
                0.021443641868955865,
                0.06779213846828207,
                0.03337775186797712,
                0.13015341340859854,
                0.0456781085674925,
                0.05862637847789177,
                0.0665947014750026,
                0.02769546634047793,
                0.066571198769712,
                0.12139553612879556,
                0.03650180507281942,
                0.1194795028869977
            ],
            [
                0.02133610261525821,
                0.06815944019527598,
                0.0333534303680114,
                0.12965649965491569,
                0.04568170538429658,
                0.058564413239560305,
                0.06705479979958127,
                0.02775071713491378,
                0.12930648545423407,
                0.13186024164974441
            ],
            [
                0.021183984639033412,
                0.06839778986968542,
                0.0339646430121729,
                0.13124433691102289,
                0.04234843740609097,
                0.0596436743272127,
                0.07214516847407439,
                0.028002681475415812,
                0.16617378421265477
            ],
            [
                0.021183984639033412,
                0.06802796863177646,
                0.0339646430121729,
                0.13124433691102289,
                0.04234843740609097,
                0.0596436743272127,
                0.16634480202635682,
                0.07890184269016137
            ],
            [
                0.021013610575358947,
                0.06940909643274931,
                0.035324578632647874,
                0.04411923239205817,
                0.11744284051758448,
                0.15801646632055427
            ],
            [
                0.021129823470902396,
                0.07004856725223535,
                0.04377976319815548,
                0.11665054069839954,
                0.15844290245883744
            ],
            [
                0.021129823470902396,
                0.07022479972700667,
                0.15775302434725108,
                0.11356245812603408
            ]
        ],
        [
            [
                0.03227287510042655,
                0.07276773780016985,
                0.04752280919555536,
                0.1092107758652911,
                0.0723285022463751,
                0.044568792269732344,
                0.04079548825615448,
                0.037242426378064644,
                0.06337021615022545,
                0.03443332519241942,
                0.05009440241787526,
                0.12816161811755752,
                0.06099897326152146,
                0.05568397779012914
            ],
            [
                0.032112722879201215,
                0.06858360376518345,
                0.047535396508806976,
                0.10874810992205848,
                0.044223987891033024,
                0.0427219075205885,
                0.06941769168194299,
                0.0346912622466114,
                0.06092687822248296,
                0.055713723903725074,
                0.06887150491007316,
                0.13029501350120526
            ],
            [
                0.032677398299322404,
                0.06972283659500929,
                0.04828022382426182,
                0.1090599721338997,
                0.04459550123277089,
                0.04411589367713129,
                0.07639112338305087,
                0.034963499944655384,
                0.09229284690309876,
                0.15011918652386988
            ],
            [
                0.03348474973022571,
                0.07086545159263685,
                0.049499674492317326,
                0.10943081667470861,
                0.04746477728591681,
                0.04525926402535373,
                0.07369573102697324,
                0.0358497808076598,
                0.14212756998773846
            ],
            [
                0.03348474973022571,
                0.07047049255838027,
                0.049499674492317326,
                0.10943081667470861,
                0.04746477728591681,
                0.04525926402535373,
                0.1424000865205966,
                0.07224916544914464
            ],
            [
                0.03307100847568912,
                0.07219331888887263,
                0.049085328826367784,
                0.04813298001195898,
                0.09405801943053281,
                0.17002457819117997
            ],
            [
                0.03363355861394071,
                0.07243781774922739,
                0.049556790363653555,
                0.09582806751048163,
                0.1671897094381219
            ],
            [
                0.034547396894513804,
                0.07264105087972687,
                0.16825518484498966,
                0.09800866821161516
            ]
        ],
        [
            [
                0.038855142504699326,
                0.18989233808439518,
                0.038655480365295966,
                0.031862020106907495,
                0.030391069180489647,
                0.02065372231795022,
                0.030514905894255734,
                0.03259389380322531,
                0.02821478359968583,
                0.03443332519241942,
                0.05060477203870654,
                0.08109382442951657,
                0.04727057903714799,
                0.03671492288772119
            ],
            [
                0.03785330545268455,
                0.19110394281784157,
                0.036942751856109284,
                0.03206724373965947,
                0.03183072533257351,
                0.033767648271539344,
                0.028466601358026734,
                0.0346912622466114,
                0.046659656801673076,
                0.03664860735079963,
                0.03012990014993885,
                0.09463619772100904
            ],
            [
                0.038585484929068686,
                0.1906835370512816,
                0.037604972543454865,
                0.03195322898774352,
                0.03202815369565691,
                0.03473874667193496,
                0.02927517534405457,
                0.034963499944655384,
                0.05813933405166595,
                0.1024324955672187
            ],
            [
                0.03992559806204807,
                0.19091558082910046,
                0.04141384655966363,
                0.034113707158852716,
                0.03372119513789914,
                0.036244587764239805,
                0.02993928809176258,
                0.0358497808076598,
                0.13359945119017758
            ],
            [
                0.03992559806204807,
                0.19136924043745898,
                0.04141384655966363,
                0.034113707158852716,
                0.03372119513789913,
                0.036244587764239805,
                0.1336196707511694,
                0.04357033255000359
            ],
            [
                0.040263027986617975,
                0.19024447087650115,
                0.041758008483398806,
                0.03495560440822683,
                0.05485644512470859,
                0.13374837064708356
            ],
            [
                0.03970737820877574,
                0.19079230919698603,
                0.03559319979674866,
                0.05736822516671368,
                0.13637480355008727
            ],
            [
                0.03942394425415846,
                0.1907416498781047,
                0.136949501444159,
                0.06989975625983838
            ]
        ],
        [
            [
                0.037030934819906845,
                0.09302790812329055,
                0.10930035611844961,
                0.06677311628428362,
                0.042015708111046296,
                0.03573554520791262,
                0.057727339779179855,
                0.037469668658801,
                0.045356845334077654,
                0.03443332519241942,
                0.09312362258413678,
                0.1524467062421797,
                0.06892899423279088,
                0.053364017857696074
            ],
            [
                0.0373443238480912,
                0.08948815236961565,
                0.11248392814050512,
                0.06833710726267936,
                0.05314610399057029,
                0.03926778940782856,
                0.04690941415245116,
                0.0346912622466114,
                0.07006292383771817,
                0.05809458348096426,
                0.054955156634666394,
                0.14283846095406522
            ],
            [
                0.03728411746168679,
                0.08986817725338415,
                0.11206162547725962,
                0.06819984904603989,
                0.056342802730479334,
                0.03947089897414496,
                0.047674473043583014,
                0.034963499944655384,
                0.1006497466889756,
                0.16442479526225035
            ],
            [
                0.03799587756514426,
                0.09069415724492809,
                0.11261095196331042,
                0.07026463302650345,
                0.05618391470470754,
                0.0398512103859922,
                0.04906519706867261,
                0.0358497808076598,
                0.1738261145389853
            ],
            [
                0.03799587756514426,
                0.09033780972883487,
                0.11261095196331042,
                0.07026463302650346,
                0.05618391470470754,
                0.0398512103859922,
                0.17377347098301152,
                0.06004587255211924
            ],
            [
                0.03849532099179616,
                0.09185904607743015,
                0.11379792999596788,
                0.056164970565787196,
                0.0728939083942374,
                0.1847699717778301
            ],
            [
                0.038698378739198305,
                0.09157000944968448,
                0.05594129384649855,
                0.07375032346728376,
                0.1765422555927349
            ],
            [
                0.038959992906612846,
                0.09166927387410179,
                0.17638997790191507,
                0.09354183224706823
            ]
        ],
        [
            [
                0.019520708847278707,
                0.05580031001844369,
                0.035893932823347116,
                0.04032756022575246,
                0.0723285022463751,
                0.09265020141102934,
                0.0699824487038766,
                0.032867303803752024,
                0.06584900531333952,
                0.06930080015637613,
                0.0842747294778269,
                0.09250856430563474,
                0.05652390418332371,
                0.09825062449843142
            ],
            [
                0.019859874440335008,
                0.05499769821708069,
                0.032847333818776143,
                0.041333395452960435,
                0.07019594501359876,
                0.0333257165492091,
                0.06630508459297697,
                0.06930576955068794,
                0.05777997990406204,
                0.09786493391773524,
                0.1491822229936999,
                0.14358761039808976
            ],
            [
                0.01968353691509636,
                0.05505174349113944,
                0.03374203529917847,
                0.041758676583080905,
                0.07042807209310556,
                0.03387464421030017,
                0.06571345133749941,
                0.06871732677233465,
                0.11114842335482006,
                0.20113726685667357
            ],
            [
                0.019904807521969416,
                0.055467316832934536,
                0.03656585032116765,
                0.04184465230794918,
                0.06751722751908501,
                0.035385412069251096,
                0.06385990966224596,
                0.0687485921621024,
                0.22231308217743273
            ],
            [
                0.01982281778059104,
                0.054973836112171034,
                0.037057174446459604,
                0.04184465230794918,
                0.06803974312135037,
                0.03577173305588596,
                0.21950814628403073,
                0.09991019515061303
            ],
            [
                0.019861545492548368,
                0.05679902729436925,
                0.0381393054874302,
                0.06759974965171732,
                0.11563893162847583,
                0.2321924909401576
            ],
            [
                0.020882846426918483,
                0.055884408854741746,
                0.07080710034600032,
                0.11628510149117295,
                0.22473347098046728
            ],
            [
                0.021275138633766233,
                0.05616141265073345,
                0.22324856755539857,
                0.15212704169142655
            ]
        ],
        [
            [
                0.0372429340593571,
                0.09423342891774764,
                0.08244861443449589,
                0.050761678645363795,
                0.05239449944030375,
                0.03339307763797767,
                0.040207253775335065,
                0.0399944717648351,
                0.03826784801390243,
                0.03937177065443873,
                0.04637608796612941,
                0.15829358721053635,
                0.06703674831280107,
                0.044426584487326844
            ],
            [
                0.03751742828744452,
                0.09268823550709474,
                0.08112703297723296,
                0.05091223887108628,
                0.041261195362071096,
                0.04078196966218731,
                0.03942159948761992,
                0.03991558468315848,
                0.06738731765916196,
                0.044161486936069326,
                0.051032075833209796,
                0.15530605227027522
            ],
            [
                0.03753454457698187,
                0.09613150414142017,
                0.08072270129207501,
                0.05170100837114325,
                0.042506041006842674,
                0.04076444393417472,
                0.03997529905628606,
                0.04008553828262129,
                0.08583404996938551,
                0.17763111506456847
            ],
            [
                0.03830727360241991,
                0.09929467003414044,
                0.07829024972110622,
                0.05204301092560455,
                0.042922558306430776,
                0.04257139274561536,
                0.04038194810372549,
                0.040585754153141154,
                0.17585420847344288
            ],
            [
                0.03869276307807805,
                0.09922351057164411,
                0.07831387019793087,
                0.052140879909062035,
                0.042915857093237725,
                0.04331358712838644,
                0.1766017796297232,
                0.05787585457683978
            ],
            [
                0.03835304746378369,
                0.10019633230042999,
                0.08022048261654273,
                0.04357295332974233,
                0.08090991230806142,
                0.19476947938419742
            ],
            [
                0.039967288742289865,
                0.10044072341154389,
                0.04473065265050425,
                0.081902566428484,
                0.18425810275530444
            ],
            [
                0.040529827523652404,
                0.10156980982873945,
                0.1839907492299983,
                0.09786160441436438
            ]
        ],
        [
            [
                0.022702114631952933,
                0.05143053835716561,
                0.10930035611844961,
                0.1092107758652911,
                0.022053799402372388,
                0.03120306371032154,
                0.03618036008937616,
                0.026600539873552122,
                0.031841777576230565,
                0.028248493815265882,
                0.033854415942140316,
                0.11990406200910303,
                0.08148279844952805,
                0.05986041589200415
            ],
            [
                0.02296686049292772,
                0.05219382502366523,
                0.11248392814050512,
                0.10874810992205848,
                0.03648766384002916,
                0.026040612684294227,
                0.03136851372360125,
                0.027808623774337682,
                0.0821938504021651,
                0.05980994175251085,
                0.03303467100474313,
                0.14353746081131863
            ],
            [
                0.023288925076064632,
                0.05223986792870899,
                0.11206162547725962,
                0.1090599721338997,
                0.036514536808153246,
                0.025902073593066916,
                0.03148479574637072,
                0.02773051352840058,
                0.10516745831479048,
                0.14482544027710825
            ],
            [
                0.024036579438268146,
                0.052792134267984,
                0.11261095196331042,
                0.10943081667470861,
                0.035680336129309057,
                0.026205486171758986,
                0.033992817793428554,
                0.02810815671299678,
                0.18975849246594112
            ],
            [
                0.024036579438268146,
                0.0531444596623796,
                0.11261095196331042,
                0.10943081667470861,
                0.035680336129309057,
                0.026205486171758986,
                0.18904646467619568,
                0.04495302649680587
            ],
            [
                0.024381875678933605,
                0.05302567649568402,
                0.11379792999596788,
                0.03610303866776695,
                0.05398550692160912,
                0.19563721813188933
            ],
            [
                0.02426335615443127,
                0.05347348878571459,
                0.03624088689043045,
                0.05517963480046874,
                0.22286611417281982
            ],
            [
                0.02426335615443127,
                0.0535929931928215,
                0.22380339588804096,
                0.07230574866997876
            ]
        ],
        [
            [
                0.02509819683068942,
                0.06053844021417185,
                0.04631799579825111,
                0.03645224279711732,
                0.0723285022463751,
                0.03933517628241184,
                0.07176158034522627,
                0.025805681023183095,
                0.05604148524684061,
                0.03443332519241942,
                0.05364441333650054,
                0.10361060355513652,
                0.045895078828801374,
                0.043932584292893706
            ],
            [
                0.02621271664913039,
                0.05749752256656716,
                0.044074458646766804,
                0.03723047110879341,
                0.07097498872659995,
                0.026762600322991867,
                0.058990445080099756,
                0.0346912622466114,
                0.04820628036333577,
                0.043859429325370645,
                0.06296170366216548,
                0.09838882312880202
            ],
            [
                0.02611400511329671,
                0.0576621312590865,
                0.04498549056918235,
                0.03726736512433467,
                0.07106901756864584,
                0.027093873418113455,
                0.06006321759789081,
                0.034963499944655384,
                0.06862804940115366,
                0.12019896661373564
            ],
            [
                0.026659058389680072,
                0.05840092336499539,
                0.04779385495321444,
                0.03773062915081495,
                0.07629113526199074,
                0.028781421803816775,
                0.057163175732759794,
                0.0358497808076598,
                0.12014721780090544
            ],
            [
                0.026659058389680072,
                0.05801798392616768,
                0.04779385495321444,
                0.037730629150814946,
                0.07629113526199076,
                0.02878142180381678,
                0.12052569314420056,
                0.05885800073755604
            ],
            [
                0.02636006617379791,
                0.058775475266281324,
                0.047983486281809797,
                0.07856430288780938,
                0.07071662069578698,
                0.12233335197125174
            ],
            [
                0.02774933373362244,
                0.05964997381699413,
                0.07955117153075007,
                0.0738999685166806,
                0.13095374027728193
            ],
            [
                0.02774933373362244,
                0.05988636062617602,
                0.130284865174211,
                0.08986491134831695
            ]
        ],
        [
            [
                0.029949867399117217,
                0.07736040773912899,
                0.05777609766133946,
                0.046448697223350814,
                0.033310015706190355,
                0.032059504850321226,
                0.07176158034522627,
                0.0384303466171392,
                0.05140358471534543,
                0.035456640675935555,
                0.0637723698733183,
                0.15336058601814576,
                0.06273957706897293,
                0.04248418623166406
            ],
            [
                0.0297263522114305,
                0.07841552273391145,
                0.05836948632403271,
                0.04863191111877132,
                0.07097498872659995,
                0.03795354983013203,
                0.0542245760147763,
                0.03563667380180704,
                0.0657329394107849,
                0.042520060478909605,
                0.039441712998072635,
                0.14118818981839873
            ],
            [
                0.02966145198949851,
                0.07917940215286304,
                0.0597379277910134,
                0.049001732907392036,
                0.07106901756864584,
                0.03910224614456423,
                0.05385992559320289,
                0.03544349590191635,
                0.08093223733480404,
                0.14042073321975812
            ],
            [
                0.030121055509430384,
                0.07867556499181286,
                0.05919090460586284,
                0.049117624707887095,
                0.07629113526199074,
                0.039564429638096525,
                0.052503980648305575,
                0.03594272934609965,
                0.1447123232887429
            ],
            [
                0.03014566491263136,
                0.07813184815779424,
                0.0596996777153348,
                0.04875638064920559,
                0.07629113526199076,
                0.039564429638096525,
                0.1451765957333277,
                0.06108004421976736
            ],
            [
                0.029770543672282636,
                0.07994703176012054,
                0.060733595362264,
                0.07856430288780938,
                0.0775035758231791,
                0.15350344949799255
            ],
            [
                0.03029010208644864,
                0.08102118361741852,
                0.07955117153075007,
                0.07732747408504241,
                0.16434419783459206
            ],
            [
                0.030290102086448643,
                0.08121229139799327,
                0.16352708889868822,
                0.09393413305876401
            ]
        ],
        [
            [
                0.030626447891178514,
                0.06231763178615444,
                0.10930035611844961,
                0.04559369967648944,
                0.07372897476594509,
                0.049438150766480664,
                0.0844484891706291,
                0.06268295637467484,
                0.03780609009525633,
                0.029900814280810456,
                0.04781665352291537,
                0.09529588420507491,
                0.0689551926025813,
                0.07152823670200975
            ],
            [
                0.030286591918379548,
                0.0624766649200063,
                0.11248392814050512,
                0.04511751774820274,
                0.08504478655124553,
                0.06349542794723344,
                0.036005236816520604,
                0.02964389694627162,
                0.06780646215909769,
                0.07170363985580924,
                0.06652010338353184,
                0.10502242858055909
            ],
            [
                0.030192078926105374,
                0.06267821044949362,
                0.11206162547725962,
                0.045050416982828564,
                0.08642340695328572,
                0.06370130788480671,
                0.036755625893879866,
                0.02964244292901354,
                0.08771591573627416,
                0.12169572926509387
            ],
            [
                0.030802969543418685,
                0.06297559299697765,
                0.11261095196331042,
                0.04574059272283206,
                0.08555575838728671,
                0.06418402892664317,
                0.03965146953189522,
                0.029849673564288137,
                0.14375125126756957
            ],
            [
                0.030802969543418685,
                0.0628507883043449,
                0.11261095196331042,
                0.04574059272283206,
                0.08555575838728673,
                0.06418402892664317,
                0.14388991225339243,
                0.04807755021685793
            ],
            [
                0.03020181653058704,
                0.06178956793426626,
                0.11379792999596788,
                0.08387720994138417,
                0.0828594466573742,
                0.15198946033637922
            ],
            [
                0.03034220000391415,
                0.06178249045954494,
                0.08316971618152498,
                0.08377251762660891,
                0.16455683722321188
            ],
            [
                0.03034220000391415,
                0.06206392172134456,
                0.16332908787071723,
                0.10736147441337193
            ]
        ],
        [
            [
                0.043099705201612,
                0.08588956450925768,
                0.05972704120700081,
                0.046963779413266855,
                0.026810528350608858,
                0.027516761634250958,
                0.02811497869324763,
                0.023199557964901904,
                0.0271868165542023,
                0.03443332519241942,
                0.03580549540255184,
                0.11225359755602944,
                0.05837505167202496,
                0.056305628891300336
            ],
            [
                0.04320560763678576,
                0.08733923094539013,
                0.06278102604010219,
                0.0465489808264491,
                0.02848697495924631,
                0.02343673061220022,
                0.02690225022309367,
                0.0346912622466114,
                0.058142831874062266,
                0.05659134385893458,
                0.02945097958414384,
                0.13366699841367985
            ],
            [
                0.043708136451403444,
                0.08772464585599608,
                0.06243148660177154,
                0.04687038102589722,
                0.028608460289102747,
                0.02343184064633482,
                0.027044568729658967,
                0.034963499944655384,
                0.07916305315460646,
                0.13438583524125508
            ],
            [
                0.044175635460565334,
                0.08889025921103104,
                0.062423636411770636,
                0.047555654048849164,
                0.028362997987662193,
                0.024136386586057077,
                0.02943205176377785,
                0.0358497808076598,
                0.16162954448226705
            ],
            [
                0.04417563546056532,
                0.08936371703130151,
                0.062423636411770636,
                0.047555654048849164,
                0.028362997987662193,
                0.024136386586057077,
                0.1610128493789793,
                0.04598971713967291
            ],
            [
                0.04453200869893084,
                0.08877740455420731,
                0.0634509011989833,
                0.029201255789273198,
                0.05234427929556404,
                0.16418788347572782
            ],
            [
                0.044311183336133354,
                0.08862157508736165,
                0.02924569661079086,
                0.05215371288815354,
                0.16147822153612107
            ],
            [
                0.044311183336133354,
                0.08869286449014027,
                0.16211066854058712,
                0.06142067237306412
            ]
        ],
        [
            [
                0.03751728083029605,
                0.08561236798472209,
                0.10930035611844961,
                0.04570981865420189,
                0.06259303478866457,
                0.04070561121146596,
                0.07176158034522627,
                0.045338765889268544,
                0.04073236268480855,
                0.048821575379431215,
                0.09176716279179471,
                0.11013012523325039,
                0.06617741790489633,
                0.11121103386806785
            ],
            [
                0.037756049997047396,
                0.08369730331990875,
                0.11248392814050512,
                0.04697586002959304,
                0.07097498872659995,
                0.05116720570005766,
                0.04272893350857539,
                0.04748417312193392,
                0.06904515050274096,
                0.1100264965107885,
                0.07257111852154023,
                0.1264958647489299
            ],
            [
                0.038358566270251734,
                0.08463549611629367,
                0.11206162547725962,
                0.051633977902825735,
                0.07106901756864584,
                0.050922051892480696,
                0.04246462142308502,
                0.04746682219407017,
                0.1147228576811022,
                0.14977185784324187
            ],
            [
                0.040440617266179195,
                0.08699633917926973,
                0.11261095196331042,
                0.05477445321001546,
                0.07629113526199074,
                0.05239094048124987,
                0.04357141489399573,
                0.050571963604521174,
                0.1886358127085272
            ],
            [
                0.040649742120270775,
                0.08626500552706891,
                0.11261095196331042,
                0.05505028905799229,
                0.07629113526199076,
                0.05279812561034674,
                0.189868057668524,
                0.06858619876151463
            ],
            [
                0.041421441645742754,
                0.08765133085281974,
                0.11379792999596788,
                0.07856430288780938,
                0.10107542356538284,
                0.20680209225692597
            ],
            [
                0.041484047786743236,
                0.08765696022495532,
                0.07955117153075007,
                0.10225275215148755,
                0.1900569320312667
            ],
            [
                0.041484047786743236,
                0.08774806644324327,
                0.18936853001799184,
                0.1061637054523315
            ]
        ],
        [
            [
                0.025673867173821408,
                0.05910746636444903,
                0.045936940075600785,
                0.039646550452110234,
                0.02131295241659382,
                0.09265020141102934,
                0.02931390963141823,
                0.03091427825717964,
                0.03262355669185222,
                0.0591150175003777,
                0.0692815573418769,
                0.1254782311995711,
                0.0862143418271207,
                0.04357720009109913
            ],
            [
                0.025798530902802083,
                0.05832989571368781,
                0.04347065107954341,
                0.0396197772243725,
                0.02955396436485601,
                0.030490087646906604,
                0.03376602901602207,
                0.05877579839784178,
                0.08635477999756874,
                0.04336945022864245,
                0.0854071395070438,
                0.1606672745967947
            ],
            [
                0.02561218756819982,
                0.0588133488147544,
                0.043887536194500344,
                0.039516997898573034,
                0.029756953883316492,
                0.03054178128872379,
                0.033635798354017026,
                0.058633009116407946,
                0.10646757980086223,
                0.1901659543960114
            ],
            [
                0.0253554411724259,
                0.058850646630098535,
                0.044611521215612786,
                0.039816889433613396,
                0.029476352119696844,
                0.03125501127883259,
                0.03299260841853467,
                0.05858984681298303,
                0.17689951451980768
            ],
            [
                0.0253554411724259,
                0.0584779562317702,
                0.04461152121561279,
                0.039816889433613396,
                0.02947635211969684,
                0.03125501127883259,
                0.17766319374884282,
                0.07146395496218319
            ],
            [
                0.025244446556529767,
                0.05995104738749013,
                0.04385799481487035,
                0.029821923568458808,
                0.07990258548739344,
                0.17509265586521083
            ],
            [
                0.025487809306357398,
                0.05967618615152908,
                0.030124339276936342,
                0.08173459558375107,
                0.16997397898743677
            ],
            [
                0.025487809306357398,
                0.059924084567210656,
                0.17069744623075714,
                0.08595709307541188
            ]
        ],
        [
            [
                0.019118339900624833,
                0.042461700879531813,
                0.029825357206777335,
                0.0735512644399217,
                0.03589024809587418,
                0.0280380406753667,
                0.04051760880114743,
                0.05659073252082757,
                0.027403553788737732,
                0.029573567317939472,
                0.028566412914782832,
                0.14105932369826188,
                0.08844091331555815,
                0.1283401515472683
            ],
            [
                0.01934355014480575,
                0.042111821017386794,
                0.029190685683206354,
                0.0738179122547181,
                0.041025547719908725,
                0.05862637847789177,
                0.027684413464797563,
                0.029141050485986243,
                0.08864015982928616,
                0.1285727716790844,
                0.039251968111934134,
                0.14910350764534194
            ],
            [
                0.019455642606468468,
                0.04234149772541749,
                0.029284052134725097,
                0.07363750936372061,
                0.0410609416063857,
                0.058564413239560305,
                0.027718869307402035,
                0.02903511392345623,
                0.14565112284026457,
                0.1654949361900937
            ],
            [
                0.019732168198222592,
                0.04266061124106838,
                0.030306369698064998,
                0.07328688436991829,
                0.038020481983012236,
                0.0596436743272127,
                0.028703274204492705,
                0.029457531308326776,
                0.18482676770623793
            ],
            [
                0.019732168198222592,
                0.04266853347641792,
                0.030306369698064998,
                0.07328688436991829,
                0.038020481983012236,
                0.0596436743272127,
                0.1853378386806193,
                0.04354891825322372
            ],
            [
                0.019940726987042124,
                0.043800728763440634,
                0.030458668502953323,
                0.03743143887556224,
                0.06552229111777053,
                0.16751941279313495
            ],
            [
                0.020025933623607595,
                0.04385590734208954,
                0.0371920755463518,
                0.06390264162768587,
                0.17102242435779647
            ],
            [
                0.020025933623607595,
                0.04403730314324124,
                0.17173816331194666,
                0.06950178304911891
            ]
        ],
        [
            [
                0.035550210148723976,
                0.08448523322705807,
                0.044241333732354594,
                0.05924940332626343,
                0.0723285022463751,
                0.035158186871408835,
                0.048816471300596964,
                0.02592886319462476,
                0.029629959917641755,
                0.02148848291381638,
                0.03473885431120392,
                0.12862431720660258,
                0.11790348783445766,
                0.11940247601400407
            ],
            [
                0.035641496469975,
                0.08552065899827936,
                0.04622022421882292,
                0.05886367311680841,
                0.04934197516528914,
                0.02591801600340659,
                0.029900678816588,
                0.021126558539343695,
                0.1178883356355495,
                0.11967741194503949,
                0.06250853826762949,
                0.14883352161723057
            ],
            [
                0.03610021548998886,
                0.08524314281201069,
                0.045918327570642195,
                0.05902360583643163,
                0.04960809269353963,
                0.025865709905581312,
                0.029765752134782494,
                0.021162417524495193,
                0.13628656718497414,
                0.16591212005633585
            ],
            [
                0.03699224918735155,
                0.08565947902527289,
                0.0469022113038354,
                0.05844203757115138,
                0.04845711624464721,
                0.02651683998503332,
                0.030759106825423193,
                0.021953011125992072,
                0.21185806025219012
            ],
            [
                0.03699224918735155,
                0.08606992678382468,
                0.046902211303835394,
                0.05844203757115138,
                0.04845711624464721,
                0.02651683998503332,
                0.21182071380675727,
                0.03958288707871977
            ],
            [
                0.037444435343124347,
                0.08538822296960263,
                0.04783571887456774,
                0.048618753526753405,
                0.04915432070400866,
                0.21153431528243036
            ],
            [
                0.03716092246076498,
                0.08590152846926391,
                0.04866250909528147,
                0.05065655438051315,
                0.21461530837440476
            ],
            [
                0.037160922460764974,
                0.08591166227601067,
                0.2156354529694565,
                0.0764790690438669
            ]
        ],
        [
            [
                0.024997404023097736,
                0.05410668287359443,
                0.10930035611844961,
                0.051952856535785824,
                0.028361199874226445,
                0.030029488711626636,
                0.07176158034522627,
                0.044397245254535235,
                0.038332615073881686,
                0.0296622434450165,
                0.04006755493099254,
                0.09685619940119182,
                0.07968200774116808,
                0.06502342776808931
            ],
            [
                0.025199127313180116,
                0.05447153343684883,
                0.11248392814050512,
                0.051878695334009975,
                0.07097498872659995,
                0.043075518417558134,
                0.03939208364871194,
                0.029396055214130815,
                0.08003074729616605,
                0.0651491828795552,
                0.04472209556382911,
                0.11234333636973287
            ],
            [
                0.025065498813528125,
                0.05448075646160964,
                0.11206162547725962,
                0.051748043374373075,
                0.07106901756864584,
                0.043058898053307745,
                0.03922786231107401,
                0.02938162759112306,
                0.09613684435420307,
                0.11106459116682184
            ],
            [
                0.025115048885430955,
                0.054815062053767634,
                0.11261095196331042,
                0.05155902664603915,
                0.07629113526199074,
                0.042907005790251,
                0.03835821806247509,
                0.029880625318559752,
                0.1591683047566755
            ],
            [
                0.025115048885430955,
                0.05508847404640395,
                0.11261095196331042,
                0.051559026646039154,
                0.07629113526199076,
                0.042907005790251,
                0.15861489719151187,
                0.05119964391499987
            ],
            [
                0.02508849543991343,
                0.05494342882755912,
                0.11379792999596788,
                0.07856430288780938,
                0.07402283485257821,
                0.17266300626110034
            ],
            [
                0.025289431376981072,
                0.055328397863035846,
                0.07955117153075007,
                0.07598266156994406,
                0.17650344771670257
            ],
            [
                0.025289431376981072,
                0.05530621023977159,
                0.17658281211602037,
                0.0966325149983856
            ]
        ],
        [
            [
                0.022168067834774333,
                0.18989233808439518,
                0.09524017399243706,
                0.09792933898657614,
                0.06478690322133755,
                0.021017311404164893,
                0.031081726632199602,
                0.044061506336266605,
                0.032782564972497825,
                0.03172610096923355,
                0.03354128684310106,
                0.19985511254259455,
                0.11233001905754565,
                0.11264701523014475
            ],
            [
                0.02180605479554908,
                0.19110394281784157,
                0.09727374638537113,
                0.09913464605964867,
                0.0326094823034463,
                0.044107921665181515,
                0.033589664448537386,
                0.0317191322857198,
                0.11270826117934549,
                0.11283317613145408,
                0.05871014987062782,
                0.20682594156421155
            ],
            [
                0.021923041317183697,
                0.1906835370512816,
                0.09957802218406901,
                0.09985084385388615,
                0.033453685681344665,
                0.04354739248019826,
                0.03381293520700409,
                0.03151344610837431,
                0.17601305166786776,
                0.24093175791360588
            ],
            [
                0.02298466970645115,
                0.19091558082910046,
                0.10147033276190695,
                0.09962443498684781,
                0.033490576692018055,
                0.04377047536188183,
                0.0338823767898429,
                0.03175835554888523,
                0.23013352038655058
            ],
            [
                0.02296509452655884,
                0.19136924043745898,
                0.1015781701117894,
                0.10079349772528162,
                0.033490576692018055,
                0.04377047536188183,
                0.22944376812425574,
                0.05059592802560888
            ],
            [
                0.024803800274140548,
                0.19024447087650115,
                0.10605913971030465,
                0.03497727261213856,
                0.08032520345104452,
                0.19135085614276443
            ],
            [
                0.024718696251558616,
                0.19079230919698603,
                0.035704992564484506,
                0.08169852504614222,
                0.15702751128054054
            ],
            [
                0.02471651749068459,
                0.1907416498781047,
                0.1569490330205567,
                0.09919201184416208
            ]
        ],
        [
            [
                0.07886238325345596,
                0.03573412038871961,
                0.02959774259454395,
                0.03362052045721601,
                0.0723285022463751,
                0.029281774979692213,
                0.07176158034522627,
                0.02224121720886417,
                0.04608564568018439,
                0.025338078177941155,
                0.038187642276511086,
                0.06837008765962613,
                0.07463988023699467,
                0.04586141051506849
            ],
            [
                0.07893729418179292,
                0.035872058237572224,
                0.02986487332066146,
                0.033325246562012946,
                0.07097498872659995,
                0.021654714236201644,
                0.04816912337248766,
                0.024897858904423212,
                0.07531938842127231,
                0.04589522169169238,
                0.0679103114787405,
                0.07345933407388695
            ],
            [
                0.07938112651232172,
                0.03621844814870138,
                0.02994732113054133,
                0.033263722048907776,
                0.07106901756864584,
                0.021701906048640994,
                0.04780685980517226,
                0.024836095024279026,
                0.0869812366042216,
                0.10829185200907111
            ],
            [
                0.080215450062441,
                0.03669231589666279,
                0.03098104460851435,
                0.03323671237531656,
                0.07629113526199074,
                0.022211729202236182,
                0.0447501237458137,
                0.025243383211078104,
                0.1332355301416906
            ],
            [
                0.080215450062441,
                0.036963732511344674,
                0.03098104460851435,
                0.03323671237531656,
                0.07629113526199076,
                0.022211729202236182,
                0.13327504868698492,
                0.05863640625832506
            ],
            [
                0.08068419286176735,
                0.03751776705700371,
                0.03131551194560622,
                0.07856430288780938,
                0.06711932875204352,
                0.13792689737992456
            ],
            [
                0.08035741922791453,
                0.03795411232333254,
                0.07955117153075007,
                0.06925168530449302,
                0.142408202870526
            ],
            [
                0.08035741922791453,
                0.03797863630038655,
                0.1425427295699577,
                0.08222308527305434
            ]
        ],
        [
            [
                0.033486856989025836,
                0.060330233221174666,
                0.0404253344732839,
                0.056590802955481107,
                0.037718364233214556,
                0.02416666260075339,
                0.05988989606395457,
                0.043075128634926345,
                0.0690391319145426,
                0.03157260705646808,
                0.04727742307447481,
                0.1173822663887261,
                0.05821483424859903,
                0.057519040798791346
            ],
            [
                0.03369203809848814,
                0.05965928159587262,
                0.03969069170313818,
                0.05679710738753283,
                0.060470111477352116,
                0.041991939969505274,
                0.0665947014750026,
                0.031355448314984054,
                0.05772701459948864,
                0.05756657931298044,
                0.035936837335935834,
                0.12232619162070497
            ],
            [
                0.03349995452900285,
                0.06026075641020331,
                0.039947515225452236,
                0.05661589790013643,
                0.06059389908983985,
                0.04215090693199824,
                0.06705479979958127,
                0.03128494572061718,
                0.0933607681284342,
                0.13412429130486905
            ],
            [
                0.033096688687224755,
                0.06049229849459659,
                0.04073820636240646,
                0.05682319112968956,
                0.057509343784692496,
                0.04228106583863814,
                0.07214516847407439,
                0.03149411852392483,
                0.1439817896527376
            ],
            [
                0.033096688687224755,
                0.060084674119591744,
                0.04073820636240646,
                0.05682319112968956,
                0.057509343784692496,
                0.04228106583863814,
                0.1444898505755007,
                0.0732095258146103
            ],
            [
                0.03292409216078274,
                0.06143668256949065,
                0.040603712611513604,
                0.05650155256722894,
                0.07838307763552986,
                0.13897418993409155
            ],
            [
                0.033173194043786616,
                0.061200840009271416,
                0.056070716628570466,
                0.07885207546369963,
                0.14029819664043558
            ],
            [
                0.03317319404378662,
                0.06149712763109216,
                0.1402717756828419,
                0.08808948660183791
            ]
        ]
    ],
    "diff_glob_group_coal_expl_tot":[
        [
            0.22558628521934215,
            0.2117325084906114,
            0.21990405041732564,
            0.1930864637338262,
            0.192086321277179,
            0.16472610922951092,
            0.16861805350463788,
            0.17097945682334162
        ],
        [
            0.29342003874297756,
            0.2619376991076445,
            0.26060419312369437,
            0.24991849053623705,
            0.25040385509530444,
            0.21729139752124504,
            0.2144328353226218,
            0.20775090980051406
        ],
        [
            0.24849350206644705,
            0.24116405898043214,
            0.24940109152555937,
            0.2275659945509398,
            0.22430263665624903,
            0.2208777679462037,
            0.21440556578888484,
            0.21067926138311346
        ],
        [
            0.24108762679269188,
            0.24062005265531428,
            0.24180334454620367,
            0.2517991944871066,
            0.25159187328510096,
            0.24834965652532104,
            0.24725383173331814,
            0.2481486777110952
        ],
        [
            0.27742259957281007,
            0.25729837896666724,
            0.2684568341680926,
            0.25678849606356047,
            0.25645746041748163,
            0.2558865202121976,
            0.22275174011930313,
            0.22312470841272855
        ],
        [
            0.2526847599360684,
            0.2779084295986959,
            0.2725042270871892,
            0.26570496387602704,
            0.26573327374701267,
            0.27736376588182515,
            0.2694441754706969,
            0.2767477109645793
        ],
        [
            0.25180899978816024,
            0.2426949109841375,
            0.2557986168730975,
            0.24087755021619997,
            0.24176395372182222,
            0.2536252222445825,
            0.23312149878108723,
            0.23534779074491646
        ],
        [
            0.2409737614948616,
            0.2520408185292464,
            0.25203644231972816,
            0.26064300531938833,
            0.2603412667512865,
            0.24258596945789948,
            0.23974074180373087,
            0.24243968460833287
        ],
        [
            0.20576414486401773,
            0.18881422414409918,
            0.19285210374957215,
            0.1829374842432138,
            0.18006681904174177,
            0.18052829050490202,
            0.1823913957135014,
            0.17148250667870343
        ],
        [
            0.24159515337257742,
            0.22607838596921345,
            0.22388368087127403,
            0.2130472071099029,
            0.21247889341217024,
            0.21612229344709838,
            0.21633045319916977,
            0.20755157603762278
        ],
        [
            0.2476889519741546,
            0.24112656746940636,
            0.23598286467046403,
            0.23292749563359413,
            0.23265340722523878,
            0.23384169773562377,
            0.2138965037222064,
            0.2073052257262327
        ],
        [
            0.20049393275645155,
            0.2102582441402854,
            0.20820237678764564,
            0.21371430107187403,
            0.21336079270775773,
            0.21080996706984217,
            0.19866504752560846,
            0.19970546569773745
        ],
        [
            0.27729589811924416,
            0.2704939881291659,
            0.2667425158708162,
            0.2710901755522778,
            0.2723375459083498,
            0.2854893286948927,
            0.2496203527844997,
            0.23780626968573623
        ],
        [
            0.23048574503567612,
            0.2374270340066845,
            0.24796897439928206,
            0.2129373644447218,
            0.2148375679615485,
            0.20996700289524098,
            0.20171774607545587,
            0.201907811473783
        ],
        [
            0.2490353181766014,
            0.2516846094579135,
            0.2525497008960859,
            0.2221580806030612,
            0.22304473394603402,
            0.1923561900021068,
            0.19245738840053736,
            0.19148059084511546
        ],
        [
            0.2657839343494338,
            0.2700206913998608,
            0.2544142360592368,
            0.2523576667926561,
            0.2527405836857221,
            0.2459841200986215,
            0.2444460341942283,
            0.24720324523015783
        ],
        [
            0.22569465443671818,
            0.23135561009140537,
            0.22297245432487173,
            0.23309894638578793,
            0.23333774447695674,
            0.2409614602900537,
            0.21669334958994854,
            0.2102799674723482
        ],
        [
            0.36223423216613926,
            0.36481182320159405,
            0.38846807750780693,
            0.3396377917315187,
            0.3403952107236214,
            0.30388719350873233,
            0.2638557446424096,
            0.26733001592576355
        ],
        [
            0.19444497911640232,
            0.18908832064332903,
            0.1932185877643899,
            0.19118199535049293,
            0.19333780049325808,
            0.19646721383563837,
            0.19824759903076555,
            0.18702608680417263
        ],
        [
            0.21335695827668702,
            0.2079305033846563,
            0.21721818914370342,
            0.20412192245165553,
            0.2023017550942939,
            0.18750274946665782,
            0.18409552593596595,
            0.17977287396304945
        ]
    ],
    "diff_glob_aggr_coal_expl":[
        [
            [
                0.02935632444079419,
                0.05070882828428787,
                0.03534025191885058,
                0.07401573615284027,
                0.057309317929782576,
                0.028468275898933554,
                0.032553418943150524,
                0.028081640936773594,
                0.031785490417873125,
                0.03443332519241959,
                0.05061558383935355,
                0.1056799867529479,
                0.057999609959935874,
                0.13219231543269308
            ],
            [
                0.029408062459100572,
                0.050043814514519634,
                0.03543562265079143,
                0.07590695429834886,
                0.03386198747097889,
                0.02808609430445671,
                0.033443377305273594,
                0.03469126224661142,
                0.05857457897852333,
                0.13227184876273762,
                0.06593095315334205,
                0.11839043725494866
            ],
            [
                0.0298249471967871,
                0.05166514750227542,
                0.03604267126879963,
                0.07588660039787452,
                0.03590624062285328,
                0.028804664701728353,
                0.03696964149743245,
                0.034963499944655654,
                0.1471629145540812,
                0.13582469653724671
            ],
            [
                0.031561875530000394,
                0.052547081114647225,
                0.0374501314645733,
                0.07559703051082095,
                0.03679423270722714,
                0.029682971555802427,
                0.035440134435326585,
                0.03584978080766021,
                0.198070157364001
            ],
            [
                0.031561875530000394,
                0.05216090844451821,
                0.037450131464573294,
                0.07559703051082095,
                0.03679423270722714,
                0.029682971555802427,
                0.19831698670105816,
                0.05033104589867551
            ],
            [
                0.0316058270655014,
                0.053966805375075304,
                0.03922072275719735,
                0.03873386905214367,
                0.06052214725315309,
                0.21216678057814914
            ],
            [
                0.03186246974556285,
                0.05452839920417079,
                0.040150206894572694,
                0.06301719407454143,
                0.2147494720828455
            ],
            [
                0.03215200559327185,
                0.055398810293573686,
                0.21526561171795222,
                0.07445695797196923
            ]
        ],
        [
            [
                0.021432446041805223,
                0.06789399777661413,
                0.032746182721904465,
                0.12903108989475773,
                0.025337042969797694,
                0.026365428733546966,
                0.04452026268793775,
                0.05659073252082742,
                0.06903913191454301,
                0.026888014452970652,
                0.07768932311591985,
                0.13405333119990123,
                0.06510146247539524,
                0.13230378946600138
            ],
            [
                0.021443641868955917,
                0.06779213846828193,
                0.03337775186797694,
                0.1301534134085977,
                0.045678108567492444,
                0.05862637847789134,
                0.06659470147500267,
                0.027695466340477964,
                0.06482231388336886,
                0.13252426493259142,
                0.03777178156509033,
                0.15128268015169508
            ],
            [
                0.021336102615258205,
                0.0681594401952758,
                0.03335343036801105,
                0.1296564996549153,
                0.0456817053842964,
                0.05856441323955991,
                0.0670547997995812,
                0.02775071713491383,
                0.15061473489438829,
                0.15510637895890889
            ],
            [
                0.021183984639033367,
                0.06839778986968527,
                0.03396464301217265,
                0.13124433691102252,
                0.042348437406091045,
                0.059643674327212945,
                0.07214516847407439,
                0.028002681475415726,
                0.21664523906749514
            ],
            [
                0.021183984639033367,
                0.06802796863177653,
                0.03396464301217265,
                0.13124433691102252,
                0.042348437406091045,
                0.059643674327212945,
                0.21676264376285012,
                0.07657914794525944
            ],
            [
                0.0210136105753589,
                0.06940909643274948,
                0.03532457863264755,
                0.044119232392058144,
                0.0967531679688717,
                0.2507904726357108
            ],
            [
                0.0211298234709024,
                0.07004856725223543,
                0.04377976319815559,
                0.09525804210064434,
                0.25295092833882304
            ],
            [
                0.0211298234709024,
                0.07022479972700671,
                0.2528726494592567,
                0.10410217635209065
            ]
        ],
        [
            [
                0.03227287510042658,
                0.07276773780016985,
                0.047522809195555425,
                0.10921077586529086,
                0.07232850224637467,
                0.04456879226973239,
                0.04079548825615442,
                0.03724242637806479,
                0.06337021615022567,
                0.03443332519241959,
                0.05564851160779264,
                0.13675680051374878,
                0.0782117907070043,
                0.056624512416151025
            ],
            [
                0.03211272287920122,
                0.06858360376518353,
                0.04753539650880707,
                0.10874810992205879,
                0.04422398789103299,
                0.04272190752058847,
                0.06941769168194299,
                0.03469126224661142,
                0.07723202214423316,
                0.0567722313082949,
                0.08472913722186828,
                0.14719102765069303
            ],
            [
                0.03267739829932246,
                0.06972283659500954,
                0.048280223824261684,
                0.10905997213389994,
                0.04459550123277068,
                0.04411589367713142,
                0.07639112338305078,
                0.034963499944655654,
                0.09573815780761656,
                0.17090334737176435
            ],
            [
                0.033484749730225964,
                0.07086545159263664,
                0.049499674492317375,
                0.10943081667470815,
                0.04746477728591666,
                0.04525926402535386,
                0.07369573102697333,
                0.03584978080766021,
                0.19392034157354526
            ],
            [
                0.033484749730225964,
                0.07047049255838023,
                0.049499674492317375,
                0.10943081667470815,
                0.04746477728591666,
                0.04525926402535386,
                0.19399479848041437,
                0.08223911385427014
            ],
            [
                0.033071008475689063,
                0.0721933188888724,
                0.04908532882636764,
                0.04813298001195893,
                0.09421487980271048,
                0.22232613230066456
            ],
            [
                0.03363355861394067,
                0.07243781774922743,
                0.04955679036365336,
                0.0954212352291491,
                0.22757945466159965
            ],
            [
                0.034547396894513735,
                0.07264105087972705,
                0.22863630919923136,
                0.10742850981525376
            ]
        ],
        [
            [
                0.038855142504699285,
                0.1898923380843944,
                0.038655480365295904,
                0.031862020106907495,
                0.03039106918048982,
                0.020653722317950058,
                0.030514905894255692,
                0.03259389380322545,
                0.028214783599685943,
                0.03443332519241959,
                0.05314418466164812,
                0.07283084585059543,
                0.052434434555567656,
                0.03685841544305769
            ],
            [
                0.03785330545268469,
                0.19110394281784124,
                0.03694275185610932,
                0.03206724373965948,
                0.0318307253325734,
                0.033767648271539295,
                0.028466601358026717,
                0.03469126224661142,
                0.051069628035732326,
                0.03680606699726955,
                0.03761896621416553,
                0.08861323387714756
            ],
            [
                0.038585484929068416,
                0.19068353705128113,
                0.037604972543454865,
                0.03195322898774358,
                0.03202815369565681,
                0.03473874667193493,
                0.029275175344054546,
                0.034963499944655654,
                0.05913384838214053,
                0.09376769959384826
            ],
            [
                0.03992559806204808,
                0.19091558082910007,
                0.041413846559663514,
                0.034113707158852896,
                0.03372119513789938,
                0.036244587764239604,
                0.02993928809176259,
                0.03584978080766021,
                0.11001826653473556
            ],
            [
                0.039925598062048075,
                0.19136924043745787,
                0.041413846559663514,
                0.034113707158852896,
                0.03372119513789938,
                0.036244587764239604,
                0.11015061445957504,
                0.04637150104737385
            ],
            [
                0.040263027986617905,
                0.19024447087650098,
                0.04175800848339874,
                0.034955604408227044,
                0.06080041348290964,
                0.11564651873837099
            ],
            [
                0.039707378208775825,
                0.19079230919698575,
                0.035593199796748604,
                0.06369647667464991,
                0.11981547118058522
            ],
            [
                0.039423944254158426,
                0.1907416498781038,
                0.12027122793111703,
                0.07183452367758977
            ]
        ],
        [
            [
                0.03703093481990681,
                0.09302790812329041,
                0.10930035611844985,
                0.06677311628428341,
                0.042015708111046136,
                0.0357355452079128,
                0.05772733977917972,
                0.03746966865880097,
                0.04535684533407759,
                0.03443332519241959,
                0.09471408287584772,
                0.23672128514650434,
                0.08445697651479134,
                0.04974273873423289
            ],
            [
                0.03734432384809109,
                0.08948815236961584,
                0.11248392814050484,
                0.06833710726267911,
                0.05314610399057031,
                0.03926778940782866,
                0.04690941415245127,
                0.03469126224661142,
                0.08541345607134784,
                0.053268470702017214,
                0.051309206344443636,
                0.2550685754514374
            ],
            [
                0.03728411746168687,
                0.08986817725338422,
                0.112061625477259,
                0.06819984904603957,
                0.056342802730479535,
                0.039470898974145054,
                0.047674473043583014,
                0.034963499944655654,
                0.10217311223347172,
                0.26635583683288633
            ],
            [
                0.037995877565144345,
                0.09069415724492812,
                0.11261095196331003,
                0.07026463302650353,
                0.05618391470470754,
                0.039851210385992035,
                0.04906519706867265,
                0.03584978080766021,
                0.2797046614284704
            ],
            [
                0.03799587756514435,
                0.0903378097288346,
                0.11261095196331003,
                0.07026463302650351,
                0.05618391470470754,
                0.039851210385992035,
                0.2798742110277952,
                0.06040867207492009
            ],
            [
                0.03849532099179633,
                0.09185904607743028,
                0.11379792999596822,
                0.05616497056578699,
                0.07245514759940537,
                0.2885600002998302
            ],
            [
                0.03869837873919827,
                0.09157000944968437,
                0.055941293846498756,
                0.07394898519312841,
                0.309159180932365
            ],
            [
                0.038959992906613,
                0.09166927387410198,
                0.30966460025806597,
                0.09217537625532372
            ]
        ],
        [
            [
                0.019520708847278734,
                0.055800310018443745,
                0.03589393282334708,
                0.04032756022575251,
                0.07232850224637467,
                0.0926502014110296,
                0.06998244870387661,
                0.032867303803752086,
                0.0658490053133397,
                0.06930080015637617,
                0.07156500622524649,
                0.0913541204115526,
                0.053649657764617165,
                0.15298199367165238
            ],
            [
                0.019859874440334997,
                0.054997698217080705,
                0.03284733381877617,
                0.041333395452960546,
                0.07019594501359878,
                0.03332571654920921,
                0.06630508459297704,
                0.06930576955068786,
                0.05429226400650529,
                0.1523722945767715,
                0.11734843603144174,
                0.11541974527312089
            ],
            [
                0.01968353691509642,
                0.05505174349113927,
                0.03374203529917855,
                0.04175867658308092,
                0.07042807209310538,
                0.03387464421030015,
                0.06571345133749948,
                0.06871732677233439,
                0.16098578208409117,
                0.16644866755352625
            ],
            [
                0.01990480752196943,
                0.05546731683293456,
                0.03656585032116772,
                0.041844652307949336,
                0.06751722751908502,
                0.03538541206925104,
                0.06385990966224608,
                0.06874859216210245,
                0.2307917580936094
            ],
            [
                0.019822817780591057,
                0.05497383611217108,
                0.03705717444645954,
                0.041844652307949336,
                0.06803974312135042,
                0.035771733055886136,
                0.22974469985145138,
                0.09052719178855616
            ],
            [
                0.01986154549254838,
                0.05679902729436919,
                0.038139305487430185,
                0.06759974965171725,
                0.09867716678057084,
                0.23331700263526678
            ],
            [
                0.02088284642691859,
                0.055884408854741795,
                0.07080710034600028,
                0.09882822520250657,
                0.2356409190283526
            ],
            [
                0.0212751386337663,
                0.05616141265073334,
                0.23490280065026792,
                0.12056381950886079
            ]
        ],
        [
            [
                0.03724293405935717,
                0.09423342891774823,
                0.08244861443449569,
                0.05076167864536349,
                0.052394499440303825,
                0.03339307763797769,
                0.040207253775335135,
                0.03999447176483504,
                0.03826784801390276,
                0.03937177065443879,
                0.04613937026478364,
                0.15318564998960396,
                0.08351711642851697,
                0.06118656055242075
            ],
            [
                0.03751742828744463,
                0.09268823550709498,
                0.08112703297723309,
                0.050912238871086424,
                0.04126119536207112,
                0.040781969662187195,
                0.03942159948761985,
                0.03991558468315837,
                0.08247286118272541,
                0.06075567912290954,
                0.0627306684848188,
                0.1581402432109881
            ],
            [
                0.0375345445769818,
                0.09613150414142044,
                0.08072270129207501,
                0.051701008371143116,
                0.042506041006842625,
                0.040764443934174895,
                0.03997529905628614,
                0.04008553828262129,
                0.10460106185033077,
                0.17024225021201636
            ],
            [
                0.038307273602419804,
                0.09929467003414026,
                0.07829024972110622,
                0.052043010925604594,
                0.042922558306430755,
                0.042571392745615486,
                0.040381948103725376,
                0.04058575415314129,
                0.19557657107223253
            ],
            [
                0.038692763078078174,
                0.09922351057164414,
                0.07831387019793097,
                0.05214087990906197,
                0.042915857093237676,
                0.04331358712838643,
                0.19536512837939216,
                0.056818758251131765
            ],
            [
                0.038353047463783596,
                0.10019633230042982,
                0.08022048261654287,
                0.04357295332974253,
                0.07373921424820715,
                0.20434557696353814
            ],
            [
                0.03996728874228999,
                0.10044072341154368,
                0.04473065265050415,
                0.07570197228402545,
                0.2138882022169974
            ],
            [
                0.04052982752365234,
                0.10156980982873963,
                0.21483296073880687,
                0.08645946669422648
            ]
        ],
        [
            [
                0.02270211463195301,
                0.05143053835716564,
                0.10930035611844985,
                0.10921077586529086,
                0.022053799402372558,
                0.031203063710321492,
                0.036180360089376036,
                0.026600539873552227,
                0.03184177757623058,
                0.028248493815265972,
                0.03673307139434935,
                0.09563219942049724,
                0.10547110518059387,
                0.07666907455400213
            ],
            [
                0.022966860492927687,
                0.05219382502366505,
                0.11248392814050484,
                0.10874810992205879,
                0.03648766384002911,
                0.026040612684294175,
                0.03136851372360116,
                0.02780862377433772,
                0.10608648765723847,
                0.07656083495768333,
                0.03827599076987223,
                0.1044151112040065
            ],
            [
                0.023288925076064608,
                0.05223986792870913,
                0.112061625477259,
                0.10905997213389994,
                0.03651453680815322,
                0.02590207359306695,
                0.031484795746370794,
                0.02773051352840062,
                0.13003214548539624,
                0.11002435064669806
            ],
            [
                0.02403657943826819,
                0.05279213426798386,
                0.11261095196331003,
                0.10943081667470815,
                0.03568033612930902,
                0.02620548617175891,
                0.03399281779342844,
                0.028108156712996657,
                0.1707382191142571
            ],
            [
                0.02403657943826819,
                0.05314445966237956,
                0.11261095196331003,
                0.10943081667470815,
                0.03568033612930902,
                0.02620548617175891,
                0.17067301061423878,
                0.044306915868798154
            ],
            [
                0.024381875678933646,
                0.05302567649568433,
                0.11379792999596822,
                0.03610303866776699,
                0.05209190452076567,
                0.20175705336354763
            ],
            [
                0.024263356154431297,
                0.053473488785714646,
                0.03624088689043031,
                0.052437385484084366,
                0.23050749557579212
            ],
            [
                0.024263356154431297,
                0.053592993192821736,
                0.230818354067328,
                0.06314483534537682
            ]
        ],
        [
            [
                0.025098196830689416,
                0.06053844021417192,
                0.046317995798251146,
                0.03645224279711744,
                0.07232850224637467,
                0.0393351762824118,
                0.07176158034522616,
                0.02580568102318316,
                0.05604148524684072,
                0.03443332519241959,
                0.04868923250495341,
                0.10475180502782801,
                0.048320026864356005,
                0.04728165134375294
            ],
            [
                0.0262127166491304,
                0.05749752256656718,
                0.044074458646766825,
                0.03723047110879341,
                0.07097498872660014,
                0.026762600322991797,
                0.05899044508009978,
                0.03469126224661142,
                0.05019795830271138,
                0.047899450695719326,
                0.08176044736515131,
                0.10934845070404792
            ],
            [
                0.026114005113296746,
                0.05766213125908674,
                0.04498549056918241,
                0.037267365124334664,
                0.07106901756864567,
                0.027093873418113455,
                0.06006321759789083,
                0.034963499944655654,
                0.07014842708509156,
                0.13929184082648216
            ],
            [
                0.02665905838967993,
                0.058400923364995354,
                0.047793854953214074,
                0.037730629150815036,
                0.07629113526199058,
                0.028781421803816803,
                0.057163175732759725,
                0.03584978080766021,
                0.15149272615223136
            ],
            [
                0.02665905838967993,
                0.058017983926167596,
                0.047793854953214074,
                0.037730629150815036,
                0.07629113526199058,
                0.028781421803816803,
                0.15143842976192776,
                0.06773179750248069
            ],
            [
                0.0263600661737979,
                0.058775475266281414,
                0.04798348628180997,
                0.07856430288780963,
                0.07697482230546018,
                0.15640344743217455
            ],
            [
                0.027749333733622334,
                0.05964997381699406,
                0.07955117153074963,
                0.07922142676922304,
                0.1642038377609757
            ],
            [
                0.027749333733622334,
                0.05988636062617593,
                0.1640844959913999,
                0.11189986681465779
            ]
        ],
        [
            [
                0.029949867399117196,
                0.07736040773912883,
                0.057776097661339315,
                0.046448697223350884,
                0.03331001570619025,
                0.03205950485032108,
                0.07176158034522616,
                0.03843034661713921,
                0.051403584715345466,
                0.03545664067593547,
                0.06313938725486921,
                0.15784351103293823,
                0.06227360785094627,
                0.05683916812516031
            ],
            [
                0.029726352211430513,
                0.07841552273391122,
                0.05836948632403261,
                0.04863191111877131,
                0.07097498872660014,
                0.037953549830132,
                0.05422457601477613,
                0.03563667380180708,
                0.06486720662492866,
                0.05584100059949124,
                0.04860747337939571,
                0.1694080712183159
            ],
            [
                0.0296614519894985,
                0.07917940215286283,
                0.059737927791013855,
                0.04900173290739201,
                0.07106901756864567,
                0.03910224614456414,
                0.053859925593203024,
                0.03544349590191643,
                0.08519030970869791,
                0.17514291883557725
            ],
            [
                0.030121055509430318,
                0.07867556499181269,
                0.059190904605863015,
                0.04911762470788706,
                0.07629113526199058,
                0.03956442963809655,
                0.0525039806483054,
                0.03594272934609946,
                0.18918757674693906
            ],
            [
                0.030145664912631535,
                0.07813184815779407,
                0.059699677715335,
                0.04875638064920543,
                0.07629113526199058,
                0.03956442963809655,
                0.18915145430085412,
                0.06324388030117313
            ],
            [
                0.029770543672282723,
                0.07994703176012047,
                0.06073359536226396,
                0.07856430288780963,
                0.07624962777603851,
                0.19628031983649835
            ],
            [
                0.030290102086448646,
                0.0810211836174185,
                0.07955117153074963,
                0.07708171175371928,
                0.20134444501308743
            ],
            [
                0.030290102086448646,
                0.08121229139799324,
                0.20192789134471206,
                0.11016705589222722
            ]
        ],
        [
            [
                0.03062644789117847,
                0.06231763178615426,
                0.10930035611844985,
                0.04559369967648914,
                0.07372897476594495,
                0.04943815076648093,
                0.08444848917062868,
                0.06268295637467511,
                0.03780609009525624,
                0.029900814280810425,
                0.053634248202450406,
                0.11943443338325246,
                0.10211467904459837,
                0.07508715859416061
            ],
            [
                0.030286591918379534,
                0.06247666492000623,
                0.11248392814050484,
                0.04511751774820302,
                0.0850447865512454,
                0.06349542794723298,
                0.03600523681652052,
                0.029643896946271606,
                0.10080376560703942,
                0.07516288142950908,
                0.0882483134455633,
                0.1316383861589646
            ],
            [
                0.0301920789261053,
                0.0626782104494936,
                0.112061625477259,
                0.045050416982828675,
                0.08642340695328583,
                0.06370130788480734,
                0.03675562589387987,
                0.02964244292901341,
                0.12500156186022743,
                0.15869191735211235
            ],
            [
                0.030802969543418685,
                0.06297559299697773,
                0.11261095196331003,
                0.04574059272283227,
                0.08555575838728616,
                0.06418402892664325,
                0.03965146953189526,
                0.029849673564288044,
                0.2038662552050316
            ],
            [
                0.030802969543418685,
                0.06285078830434464,
                0.11261095196331003,
                0.04574059272283227,
                0.08555575838728616,
                0.06418402892664325,
                0.20401353272365677,
                0.049390037783964794
            ],
            [
                0.030201816530587153,
                0.06178956793426621,
                0.11379792999596822,
                0.08387720994138435,
                0.07977126909365155,
                0.2106431925294756
            ],
            [
                0.030342200003914112,
                0.06178249045954475,
                0.08316971618152533,
                0.0810683733862603,
                0.23816893489949725
            ],
            [
                0.030342200003914112,
                0.06206392172134468,
                0.23702699164658692,
                0.1145440184499341
            ]
        ],
        [
            [
                0.04309970520161203,
                0.08588956450925792,
                0.059727041207000564,
                0.04696377941326705,
                0.026810528350608764,
                0.027516761634251034,
                0.028114978693247604,
                0.02319955796490193,
                0.02718681655420232,
                0.03443332519241959,
                0.03143302068972502,
                0.09792028640444349,
                0.08143266849799485,
                0.05395704906749483
            ],
            [
                0.043205607636785756,
                0.08733923094538988,
                0.06278102604010188,
                0.04654898082644898,
                0.028486974959246153,
                0.023436730612200214,
                0.026902250223093706,
                0.03469126224661142,
                0.081398234994542,
                0.05400139865143112,
                0.038689016651342535,
                0.10504540238579754
            ],
            [
                0.0437081364514034,
                0.08772464585599621,
                0.06243148660177168,
                0.04687038102589727,
                0.028608460289102657,
                0.023431840646334846,
                0.02704456872965898,
                0.034963499944655654,
                0.09768621815959778,
                0.11145430776261842
            ],
            [
                0.04417563546056527,
                0.0888902592110309,
                0.062423636411770476,
                0.047555654048849316,
                0.02836299798766217,
                0.02413638658605699,
                0.029432051763777767,
                0.03584978080766021,
                0.14817247240929876
            ],
            [
                0.04417563546056527,
                0.08936371703130139,
                0.062423636411770476,
                0.047555654048849316,
                0.02836299798766217,
                0.02413638658605699,
                0.1480991736626087,
                0.04589308315574402
            ],
            [
                0.04453200869893088,
                0.08877740455420716,
                0.06345090119898335,
                0.029201255789273295,
                0.05219339708286584,
                0.1552802231793592
            ],
            [
                0.044311183336133195,
                0.08862157508736197,
                0.029245696610790805,
                0.05260372156586504,
                0.16657185558602472
            ],
            [
                0.044311183336133195,
                0.08869286449014031,
                0.16745867443886137,
                0.05960466355847725
            ]
        ],
        [
            [
                0.037517280830296026,
                0.08561236798472216,
                0.10930035611844985,
                0.045709818654202046,
                0.06259303478866453,
                0.04070561121146601,
                0.07176158034522616,
                0.045338765889268634,
                0.040732362684808524,
                0.04882157537943131,
                0.08261882862165859,
                0.12040932511836328,
                0.07166260897300794,
                0.13380343711655607
            ],
            [
                0.037756049997047285,
                0.08369730331990873,
                0.11248392814050484,
                0.04697586002959297,
                0.07097498872660014,
                0.05116720570005734,
                0.04272893350857546,
                0.04748417312193389,
                0.07250538341659095,
                0.13450965479190702,
                0.07323218971683693,
                0.14601099157208694
            ],
            [
                0.03835856627025182,
                0.08463549611629388,
                0.112061625477259,
                0.05163397790282571,
                0.07106901756864567,
                0.05092205189248089,
                0.04246462142308495,
                0.04746682219407019,
                0.15288745595076517,
                0.1631195038330652
            ],
            [
                0.040440617266179237,
                0.0869963391792699,
                0.11261095196331003,
                0.05477445321001529,
                0.07629113526199058,
                0.052390940481249884,
                0.04357141489399586,
                0.05057196360452107,
                0.22368445370547144
            ],
            [
                0.04064974212027085,
                0.08626500552706895,
                0.11261095196331003,
                0.055050289057992134,
                0.07629113526199058,
                0.05279812561034687,
                0.22446809403135667,
                0.06560647917142559
            ],
            [
                0.041421441645742844,
                0.08765133085281936,
                0.11379792999596822,
                0.07856430288780963,
                0.08717672404051448,
                0.22878050429036986
            ],
            [
                0.04148404778674334,
                0.087656960224955,
                0.07955117153074963,
                0.08843160113353332,
                0.25373137569885107
            ],
            [
                0.04148404778674334,
                0.08774806644324336,
                0.253809500125534,
                0.11827778890199575
            ]
        ],
        [
            [
                0.025673867173821377,
                0.059107466364449315,
                0.045936940075600736,
                0.039646550452110185,
                0.02131295241659393,
                0.0926502014110296,
                0.029313909631418153,
                0.030914278257179875,
                0.032623556691852275,
                0.05911501750037754,
                0.06116871171666407,
                0.13173241369151212,
                0.11547669260742102,
                0.04194782786937144
            ],
            [
                0.02579853090280203,
                0.05832989571368785,
                0.04347065107954334,
                0.03961977722437241,
                0.02955396436485626,
                0.03049008764690658,
                0.03376602901602209,
                0.05877579839784205,
                0.11533830309085712,
                0.04192010650578095,
                0.09500336040738139,
                0.1443371244836048
            ],
            [
                0.02561218756819974,
                0.0588133488147544,
                0.043887536194500185,
                0.03951699789857288,
                0.0297569538833166,
                0.03054178128872383,
                0.03363579835401697,
                0.05863300911640782,
                0.12324888756969188,
                0.17384769016086135
            ],
            [
                0.025355441172425868,
                0.05885064663009906,
                0.044611521215612855,
                0.039816889433613445,
                0.02947635211969693,
                0.03125501127883259,
                0.032992608418534505,
                0.05858984681298293,
                0.21102221788999026
            ],
            [
                0.025355441172425868,
                0.058477956231769934,
                0.044611521215612855,
                0.039816889433613445,
                0.02947635211969693,
                0.03125501127883259,
                0.21115402270161535,
                0.0677245120827278
            ],
            [
                0.02524444655652991,
                0.05995104738748989,
                0.04385799481487016,
                0.029821923568458752,
                0.07501637410600102,
                0.214521384925534
            ],
            [
                0.025487809306357342,
                0.05967618615152912,
                0.030124339276936193,
                0.07588948287294987,
                0.21925497512103045
            ],
            [
                0.025487809306357346,
                0.059924084567210746,
                0.21988604938080208,
                0.0817235797893108
            ]
        ],
        [
            [
                0.0191183399006249,
                0.04246170087953173,
                0.029825357206777436,
                0.07355126443992173,
                0.03589024809587408,
                0.02803804067536661,
                0.04051760880114752,
                0.05659073252082742,
                0.027403553788737822,
                0.029573567317939312,
                0.03125434089916925,
                0.13546507941982894,
                0.08948590788010641,
                0.13031170021562877
            ],
            [
                0.019343550144805717,
                0.04211182101738666,
                0.029190685683206208,
                0.07381791225471795,
                0.04102554771990869,
                0.05862637847789134,
                0.027684413464797546,
                0.029141050485986055,
                0.08902340631703487,
                0.13055295654997254,
                0.04546533436677685,
                0.1396821364664606
            ],
            [
                0.019455642606468468,
                0.0423414977254175,
                0.02928405213472524,
                0.0736375093637203,
                0.041060941606385654,
                0.05856441323955991,
                0.027718869307402125,
                0.029035113923456084,
                0.16117875546110472,
                0.14685735293976537
            ],
            [
                0.019732168198222492,
                0.04266061124106832,
                0.030306369698064987,
                0.07328688436991841,
                0.03802048198301233,
                0.059643674327212945,
                0.028703274204492632,
                0.02945753130832675,
                0.21792762239342042
            ],
            [
                0.019732168198222492,
                0.04266853347641797,
                0.030306369698064984,
                0.0732868843699184,
                0.03802048198301233,
                0.059643674327212945,
                0.2180448022451425,
                0.04144674014109397
            ],
            [
                0.019940726987042,
                0.04380072876344077,
                0.030458668502953423,
                0.037431438875562204,
                0.07326986736336862,
                0.2303148396078358
            ],
            [
                0.020025933623607484,
                0.043855907342089565,
                0.037192075546351705,
                0.07072852093638995,
                0.23236525110556033
            ],
            [
                0.020025933623607484,
                0.04403730314324121,
                0.23311150170580533,
                0.08015753165536912
            ]
        ],
        [
            [
                0.03555021014872398,
                0.08448523322705802,
                0.04424133373235482,
                0.059249403326263266,
                0.07232850224637467,
                0.03515818687140856,
                0.04881647130059678,
                0.025928863194624747,
                0.029629959917641877,
                0.021488482913816522,
                0.03229238446802071,
                0.0998704517631422,
                0.14588142797351775,
                0.1313681028148793
            ],
            [
                0.03564149646997503,
                0.08552065899827964,
                0.04622022421882292,
                0.05886367311680877,
                0.04934197516528929,
                0.025918016003406586,
                0.02990067881658804,
                0.02112655853934373,
                0.14569525691899193,
                0.1316156131337444,
                0.08036655391138314,
                0.10621197306051987
            ],
            [
                0.03610021548998882,
                0.08524314281201086,
                0.045918327570642264,
                0.05902360583643171,
                0.04960809269353952,
                0.025865709905581406,
                0.02976575213478247,
                0.021162417524495224,
                0.1996367926922177,
                0.13346108159775746
            ],
            [
                0.03699224918735151,
                0.08565947902527234,
                0.04690221130383552,
                0.05844203757115129,
                0.04845711624464743,
                0.02651683998503323,
                0.030759106825423,
                0.021953011125992197,
                0.24002980329213733
            ],
            [
                0.03699224918735151,
                0.0860699267838247,
                0.04690221130383552,
                0.05844203757115129,
                0.04845711624464743,
                0.02651683998503323,
                0.2400679550627503,
                0.03806101491805852
            ],
            [
                0.037444435343124506,
                0.08538822296960275,
                0.04783571887456764,
                0.04861875352675351,
                0.04711271636793724,
                0.24791557577999523
            ],
            [
                0.03716092246076509,
                0.0859015284692644,
                0.04866250909528119,
                0.04759877053290711,
                0.25162326465881835
            ],
            [
                0.03716092246076509,
                0.08591166227601107,
                0.25210310264556235,
                0.06773461502420425
            ]
        ],
        [
            [
                0.02499740402309768,
                0.05410668287359435,
                0.10930035611844985,
                0.05195285653578576,
                0.028361199874226403,
                0.030029488711626653,
                0.07176158034522616,
                0.04439724525453495,
                0.038332615073881506,
                0.029662243445016365,
                0.03697603311819702,
                0.10674456502660376,
                0.09345209747073631,
                0.06597721892697084
            ],
            [
                0.025199127313180147,
                0.05447153343684865,
                0.11248392814050484,
                0.05187869533401008,
                0.07097498872660014,
                0.04307551841755803,
                0.039392083648712044,
                0.029396055214130773,
                0.09366104824229564,
                0.06596091338289892,
                0.04162174696592418,
                0.11326927864015016
            ],
            [
                0.025065498813528257,
                0.05448075646160986,
                0.112061625477259,
                0.05174804337437311,
                0.07106901756864567,
                0.043058898053308,
                0.039227862311073856,
                0.02938162759112301,
                0.11614638237540392,
                0.12033572144384383
            ],
            [
                0.02511504888543098,
                0.05481506205376766,
                0.11261095196331003,
                0.05155902664603909,
                0.07629113526199058,
                0.042907005790250884,
                0.038358218062475274,
                0.029880625318559787,
                0.16848972306061025
            ],
            [
                0.02511504888543098,
                0.05508847404640402,
                0.11261095196331003,
                0.05155902664603909,
                0.07629113526199058,
                0.042907005790250884,
                0.16830043477093654,
                0.04906429384920727
            ],
            [
                0.02508849543991348,
                0.05494342882755922,
                0.11379792999596822,
                0.07856430288780963,
                0.06604237133222622,
                0.1768444894373535
            ],
            [
                0.025289431376980993,
                0.05532839786303605,
                0.07955117153074963,
                0.06697358377792315,
                0.20919111846712551
            ],
            [
                0.025289431376980993,
                0.055306210239771524,
                0.20880886410300808,
                0.10308193419672382
            ]
        ],
        [
            [
                0.0221680678347743,
                0.1898923380843944,
                0.09524017399243717,
                0.09792933898657644,
                0.06478690322133736,
                0.021017311404164934,
                0.031081726632199626,
                0.04406150633626669,
                0.03278256497249779,
                0.03172610096923355,
                0.034253045765741647,
                0.1413694263151057,
                0.2119466064768419,
                0.1352222546133859
            ],
            [
                0.02180605479554905,
                0.19110394281784124,
                0.09727374638537144,
                0.09913464605964914,
                0.032609482303446305,
                0.044107921665181266,
                0.03358966444853735,
                0.031719132285719764,
                0.21278639301329863,
                0.13552779119585084,
                0.06801321285275529,
                0.14361881521828607
            ],
            [
                0.021923041317183714,
                0.19068353705128113,
                0.09957802218406939,
                0.09985084385388637,
                0.033453685681344575,
                0.0435473924801982,
                0.03381293520700403,
                0.0315134461083743,
                0.2527641795560374,
                0.16125931206500832
            ],
            [
                0.02298466970645106,
                0.19091558082910007,
                0.10147033276190702,
                0.09962443498684734,
                0.03349057669201816,
                0.04377047536188179,
                0.033882376789842954,
                0.03175835554888522,
                0.2976994637060935
            ],
            [
                0.022965094526558708,
                0.19136924043745787,
                0.10157817011178955,
                0.10079349772528179,
                0.033490576692018166,
                0.0437704753618818,
                0.29751778200136764,
                0.046509221152744994
            ],
            [
                0.02480380027414056,
                0.19024447087650098,
                0.10605913971030491,
                0.034977272612138476,
                0.06526949899023518,
                0.31311392935397575
            ],
            [
                0.024718696251558682,
                0.19079230919698575,
                0.035704992564484485,
                0.06686765839919513,
                0.3259920251164971
            ],
            [
                0.024716517490684674,
                0.1907416498781038,
                0.32588601051913413,
                0.07561204186877339
            ]
        ],
        [
            [
                0.07886238325345608,
                0.03573412038871961,
                0.02959774259454392,
                0.033620520457216,
                0.07232850224637467,
                0.029281774979692317,
                0.07176158034522616,
                0.022241217208863937,
                0.04608564568018454,
                0.025338078177941092,
                0.03597169662500286,
                0.0723814686480512,
                0.07287183596799787,
                0.04559173146246648
            ],
            [
                0.07893729418179275,
                0.03587205823757215,
                0.02986487332066132,
                0.0333252465620131,
                0.07097498872660014,
                0.02165471423620169,
                0.048169123372487604,
                0.024897858904423188,
                0.07342540779982581,
                0.04580763161102117,
                0.07790064699386202,
                0.07964310382656772
            ],
            [
                0.07938112651232185,
                0.036218448148701426,
                0.029947321130541375,
                0.033263722048907644,
                0.07106901756864567,
                0.021701906048640973,
                0.04780685980517232,
                0.02483609502427891,
                0.08831923902010183,
                0.11254153818736007
            ],
            [
                0.08021545006244102,
                0.03669231589666288,
                0.030981044608514474,
                0.03323671237531659,
                0.07629113526199058,
                0.022211729202236127,
                0.04475012374581363,
                0.025243383211078132,
                0.14280824665542968
            ],
            [
                0.08021545006244102,
                0.03696373251134457,
                0.030981044608514474,
                0.03323671237531659,
                0.07629113526199058,
                0.022211729202236127,
                0.14275263870981642,
                0.052153973107834074
            ],
            [
                0.08068419286176758,
                0.037517767057003895,
                0.03131551194560633,
                0.07856430288780963,
                0.05766871757351437,
                0.14671620922939302
            ],
            [
                0.08035741922791426,
                0.03795411232333264,
                0.07955117153074963,
                0.058190977053052144,
                0.1499272620719224
            ],
            [
                0.08035741922791426,
                0.03797863630038645,
                0.14959899308962016,
                0.09799240046670239
            ]
        ],
        [
            [
                0.03348685698902586,
                0.060330233221174825,
                0.040425334473283725,
                0.05659080295548092,
                0.03771836423321479,
                0.02416666260075345,
                0.059889896063954465,
                0.04307512863492619,
                0.06903913191454301,
                0.03157260705646818,
                0.06205211895641844,
                0.13019077892942724,
                0.062170788162079264,
                0.06083484643570644
            ],
            [
                0.03369203809848825,
                0.05965928159587264,
                0.03969069170313808,
                0.05679710738753273,
                0.06047011147735201,
                0.04199193996950548,
                0.06659470147500267,
                0.03135544831498424,
                0.061538960989196895,
                0.060731361806525434,
                0.045823165032915815,
                0.14194952056073365
            ],
            [
                0.033499954529002916,
                0.060260756410203536,
                0.03994751522545219,
                0.05661589790013653,
                0.06059389908983982,
                0.042150906931998154,
                0.0670547997995812,
                0.03128494572061752,
                0.08709885298311382,
                0.14890555507737485
            ],
            [
                0.03309668868722467,
                0.0604922984945966,
                0.04073820636240659,
                0.05682319112968959,
                0.05750934378469262,
                0.04228106583863814,
                0.07214516847407439,
                0.03149411852392476,
                0.173708107808735
            ],
            [
                0.03309668868722467,
                0.06008467411959174,
                0.04073820636240659,
                0.05682319112968959,
                0.05750934378469262,
                0.04228106583863814,
                0.17380290586287472,
                0.07812470071788208
            ],
            [
                0.032924092160782986,
                0.06143668256949032,
                0.04060371261151353,
                0.05650155256722895,
                0.08810895467543113,
                0.18226732870293058
            ],
            [
                0.033173194043786644,
                0.06120084000927166,
                0.056070716628570445,
                0.0900144228500856,
                0.18702838117616358
            ],
            [
                0.033173194043786644,
                0.061497127631092156,
                0.1866183985769537,
                0.10539633026693368
            ]
        ]
    ],
    "max_diff_glob_coal_expl_tot":[
        0.38626956879804497,
        0.38772068453621106,
        0.3895805912878002,
        0.38860952517617353,
        0.3890301364663111,
        0.38933350507825026,
        0.3860435854491967,
        0.38589137845089366
    ],
    "max_diff_glob_group_coal_expl_tot":[
        0.36223423216613926,
        0.36481182320159405,
        0.38846807750780693,
        0.3396377917315187,
        0.3403952107236214,
        0.30388719350873233,
        0.2694441754706969,
        0.2767477109645793
    ],
    "singletons_idx":[
        [
            0,
            1,
            2,
            3,
            4,
            5,
            6,
            7,
            8,
            9
        ],
        [
            0,
            1,
            2,
            3,
            4,
            5,
            6,
            7
        ],
        [
            0,
            1,
            2,
            3,
            4,
            5,
            6,
            7
        ],
        [
            0,
            1,
            2,
            3,
            4,
            5,
            6,
            7
        ],
        [
            0,
            1,
            2,
            3,
            4,
            5
        ],
        [
            0,
            1,
            2,
            3
        ],
        [
            0,
            1,
            2
        ],
        [
            0,
            1
        ]
    ],
    "singletons_energy":[
        [
            0.01829951723630968,
            0.014644172622872605,
            0.015324832758934284,
            0.01565087536305583,
            0.01306923008639265,
            0.006949922092231199,
            0.0056006024117333,
            0.004102779645613177
        ],
        [
            0.034801312752252,
            0.03383502413247448,
            0.03380725496519675,
            0.03484552535235726,
            0.028805996705499413,
            0.008453527019462087,
            0.007269938879689005,
            0.005377991936609693
        ],
        [
            0.03599259093564125,
            0.029623925090902087,
            0.03114716470207317,
            0.031586035725338864,
            0.024813946261773995,
            0.011031720164613852,
            0.008834329176454775,
            0.00647024490509813
        ],
        [
            0.04540369927367901,
            0.04451394494410801,
            0.044596259121630594,
            0.04555402098603909,
            0.04354588041293747,
            0.040779695673775124,
            0.03924525700470435,
            0.03793662437877648
        ],
        [
            0.03745236677859291,
            0.03449576672389136,
            0.03490318700596687,
            0.03572481361486478,
            0.031967702975755276,
            0.026024446874539805,
            0.013012059504878036,
            0.009921136819888404
        ],
        [
            0.03534138644704054,
            0.021444286356401186,
            0.02144838164755135,
            0.021176021321130882,
            0.012448299396219763,
            0.00964494326697745,
            0.00857280588734276,
            0.0036067357948119353
        ],
        [
            0.029732524053728407,
            0.025685289672273067,
            0.026512635220960784,
            0.027097291560336828,
            0.023912006207822575,
            0.019844189349324373,
            0.013686554375383894,
            0.011959093187743308
        ],
        [
            0.03232253232998605,
            0.031497223883967834,
            0.031487765817334215,
            0.031926490758976064,
            0.030018234775873887,
            0.017659596501861392,
            0.004761526337397696,
            0.0034609193712425894
        ],
        [
            0.024689572836989387,
            0.01775877958720938,
            0.018034333181018623,
            0.01903076919593788,
            0.01443335236109924,
            0.012624174225468333,
            0.010656533790942863,
            0.004356401711708362
        ],
        [
            0.02504067301947049,
            0.023492908067314074,
            0.023855893202478946,
            0.024447455945704227,
            0.0203402643950536,
            0.01713873245167168,
            0.013810311371089748,
            0.007512926558520052
        ],
        [
            0.04011097179693967,
            0.03294825860135903,
            0.033183980023262366,
            0.03359079598114609,
            0.03111185021036931,
            0.02471545564616879,
            0.011654926918176708,
            0.004772579480510714
        ],
        [
            0.01973694290429891,
            0.018891133467471868,
            0.01902188800177596,
            0.019549692833094483,
            0.017482636117157772,
            0.014743257560776745,
            0.010672575309863725,
            0.009829905180114807
        ],
        [
            0.03959581376844723,
            0.03502616382958964,
            0.03555862629675795,
            0.03790641344475827,
            0.03341379292801058,
            0.028520810187896803,
            0.01573305778856702,
            0.009420649385300633
        ],
        [
            0.023247072867498594,
            0.013925186630510653,
            0.013990176504632959,
            0.014048882939320634,
            0.009483873335757155,
            0.007044280999306768,
            0.005118351433701159,
            0.004240524334455453
        ],
        [
            0.01701182730302634,
            0.015184534093374225,
            0.015178527933509423,
            0.015193278716500601,
            0.01350233061322788,
            0.004644979536247999,
            0.00370762910974062,
            0.002340322085626862
        ],
        [
            0.024731913060739453,
            0.01863209666193388,
            0.018625743532952602,
            0.018800554295212615,
            0.01744298289470866,
            0.013345273554813868,
            0.011128046542939097,
            0.008761747873162301
        ],
        [
            0.029374276204342603,
            0.028254990719806673,
            0.028139079134219463,
            0.029000569567050508,
            0.026666413849496893,
            0.02277053153438227,
            0.010029175841376244,
            0.003698332230456851
        ],
        [
            0.06483917179875912,
            0.06142933677193356,
            0.06187874091383562,
            0.062392392366755575,
            0.060664508819748796,
            0.04928013792259313,
            0.03828756568712504,
            0.036993283235088804
        ],
        [
            0.024001704298129853,
            0.01796692718971185,
            0.018040561924911103,
            0.018798848854058553,
            0.016179038358161323,
            0.015070532799361321,
            0.014226218359137772,
            0.007899691640207847
        ],
        [
            0.022810033468958338,
            0.020333621535294374,
            0.02047818315130509,
            0.02093500347375449,
            0.014689048524901055,
            0.009699548730101796,
            0.007989928884148605,
            0.00488235750994156
        ]
    ],
    "diff_glob_coal_expl_nonsingl_tot":[
        [
            0.1859272974645284,
            0.19821707669812372,
            0.20026300609320485,
            0.19807015736400102,
            0.20460410894075962,
            0.2206301726623737,
            0.2238046078812706,
            0.22777866927950857
        ],
        [
            0.21388880208065936,
            0.21465733150674904,
            0.21620080286865562,
            0.2166452390674949,
            0.22989216957321998,
            0.2688066901638721,
            0.2702929276402188,
            0.2734626847776236
        ],
        [
            0.17641598267414135,
            0.19501819609318305,
            0.19589218719303256,
            0.19392034157354504,
            0.210706558239159,
            0.24146501336635026,
            0.24677443205633698,
            0.25261719380393066
        ],
        [
            0.11061893683632751,
            0.11502297732498495,
            0.11085663494624017,
            0.11001826653473501,
            0.11951348867474386,
            0.13065530060428893,
            0.1356944666336464,
            0.14009056734857117
        ],
        [
            0.27315754661957947,
            0.27897240237612386,
            0.28528017224900276,
            0.2797046614284703,
            0.2863193700403204,
            0.2975174317358392,
            0.31788024720932934,
            0.3230920374147254
        ],
        [
            0.199371265728545,
            0.2307755167332098,
            0.23156334114788277,
            0.2307917580936095,
            0.24693683314352993,
            0.25332589082552476,
            0.25552624291294224,
            0.2640359072700239
        ],
        [
            0.19056124679466668,
            0.19858624994881652,
            0.1998094239455876,
            0.19557657107223242,
            0.2034598355349206,
            0.2172431507378409,
            0.22688973457455164,
            0.23157815182104682
        ],
        [
            0.1658226073882785,
            0.17170751652163455,
            0.1703341322071497,
            0.17073821911425643,
            0.17633031317936407,
            0.20837340304977045,
            0.23639666857430602,
            0.239299776024018
        ],
        [
            0.13384304826353055,
            0.1531536706038667,
            0.15595838785824404,
            0.15149272615223125,
            0.165895130735279,
            0.174319137324696,
            0.18231548150056845,
            0.19860841376409477
        ],
        [
            0.18976261345707496,
            0.1959279278344774,
            0.19476249866570686,
            0.18918757674693887,
            0.19944438086764238,
            0.2105705812574552,
            0.2155949345984538,
            0.23002533231555813
        ],
        [
            0.1822270713147378,
            0.20230493677087652,
            0.20201117568190596,
            0.20386625520503127,
            0.2099068778451241,
            0.22524211402804223,
            0.25158800192905684,
            0.26325297136345877
        ],
        [
            0.14184167202196024,
            0.14857052294576925,
            0.14820479053380514,
            0.1481724724092987,
            0.15504689716691372,
            0.16381727140225869,
            0.1746806646310649,
            0.17775017176571117
        ],
        [
            0.21062565306082062,
            0.22367843241406093,
            0.2235677676183273,
            0.22368445370547121,
            0.233859221215116,
            0.2448270825660266,
            0.2687001285691387,
            0.28001588830192925
        ],
        [
            0.1902354512402337,
            0.2119411792979951,
            0.2131039832134382,
            0.21102221788999034,
            0.2217490266944092,
            0.22725950139516848,
            0.23201714963779602,
            0.23458179427627454
        ],
        [
            0.21051481774325728,
            0.2157485508946573,
            0.21804970379357386,
            0.2179276223934205,
            0.2219490212964381,
            0.24168864021097222,
            0.2428911970310975,
            0.24650801631715183
        ],
        [
            0.22261148823629434,
            0.23725417534421286,
            0.24013893748761114,
            0.24002980329213713,
            0.24306637756918043,
            0.25235241381427737,
            0.25608574789278327,
            0.261043966480737
        ],
        [
            0.16077287435041474,
            0.166389703276096,
            0.16724433620994106,
            0.16848972306060991,
            0.17530642108892502,
            0.1887738547986506,
            0.21965059747149648,
            0.23286697250946983
        ],
        [
            0.2904565509343325,
            0.2981576637373162,
            0.2998237752319125,
            0.2976994637060931,
            0.30113109812712446,
            0.31984440006653675,
            0.3327793325604013,
            0.3345427816104273
        ],
        [
            0.11799131500590392,
            0.14107148689077287,
            0.14305902907075418,
            0.14280824665542965,
            0.15198142244875865,
            0.15764303675461494,
            0.16082404584753995,
            0.17883615205728048
        ],
        [
            0.1684226523564531,
            0.17240873199336798,
            0.17250818683145222,
            0.17370810780873505,
            0.1905542414868742,
            0.2024464546651763,
            0.2075625488531358,
            0.214324084323632
        ]
    ],
    "diff_glob_group_coal_expl_nonsingl_tot":[
        [
            0.18052605031615993,
            0.17374257546397262,
            0.18174971425290168,
            0.14707653488635894,
            0.15436296426088408,
            0.1420731113534914,
            0.1511007794684052,
            0.15852821518578883
        ],
        [
            0.22648180144037722,
            0.18648413895377913,
            0.18468159222958588,
            0.16617378421265477,
            0.1841089186897007,
            0.1968807365317228,
            0.19675238749456037,
            0.19437707834601187
        ],
        [
            0.1604880981057663,
            0.16892654691615308,
            0.17622071317545868,
            0.14212756998773846,
            0.15968007561737713,
            0.19430714914352265,
            0.19270552006830796,
            0.19471904445080895
        ],
        [
            0.11278095813945402,
            0.11568951895369868,
            0.11778199485532367,
            0.13359945119017758,
            0.14054390876223996,
            0.14456090834824542,
            0.1479499925721649,
            0.153756762033377
        ],
        [
            0.19877356960909767,
            0.17806372200699205,
            0.19278455541248082,
            0.17382611453898528,
            0.18385517677788918,
            0.19862896151308754,
            0.19132767238771167,
            0.19965845507860852
        ],
        [
            0.16884371903303952,
            0.23619654715006339,
            0.22980463905855997,
            0.22231308217743273,
            0.24117602156948567,
            0.259394902334588,
            0.25303627765152753,
            0.2701528451253519
        ],
        [
            0.18350816962899846,
            0.18225128297305718,
            0.19728227789953398,
            0.17585420847344288,
            0.18584349090399918,
            0.2109065290816989,
            0.20164096512999674,
            0.20839743141595984
        ],
        [
            0.16045504479135703,
            0.17896186834330016,
            0.1789821288281359,
            0.1897584924659411,
            0.19431762760437002,
            0.20294914652682713,
            0.22959550723654296,
            0.23519371016620602
        ],
        [
            0.13285070746755956,
            0.13376109917284898,
            0.13841098489504766,
            0.12014721780090545,
            0.1341294410586734,
            0.1413021211700446,
            0.1503665103650949,
            0.15827143894304874
        ],
        [
            0.18255833345440223,
            0.16618823224022386,
            0.1620740860162152,
            0.1447123232887429,
            0.15750243093554717,
            0.17195962686968713,
            0.1816275133625642,
            0.18858613458359302
        ],
        [
            0.14573553147093332,
            0.15872543255010882,
            0.15001310741003993,
            0.1437512512675696,
            0.15170945152871484,
            0.17310830122703544,
            0.18465315428231152,
            0.195455563064584
        ],
        [
            0.14304151204405527,
            0.15911441091706305,
            0.15596904083262422,
            0.16162954448226702,
            0.16745205805759747,
            0.17232987162767574,
            0.16969156077568662,
            0.17335618780255693
        ],
        [
            0.1931248335800215,
            0.1952967838558324,
            0.18866092196407475,
            0.18863581270852717,
            0.20187606590027446,
            0.23018111697262153,
            0.21581766085214404,
            0.2170971499503033
        ],
        [
            0.17284850533676044,
            0.2060252650688761,
            0.21794135853481056,
            0.17689951451980765,
            0.19149753855304721,
            0.1924626231388925,
            0.1886046066459166,
            0.19111839262529717
        ],
        [
            0.21214797287811815,
            0.21945525408294106,
            0.22046048056101356,
            0.18482676770623793,
            0.19038545828878115,
            0.17987752582209546,
            0.1825711292625827,
            0.18526870913558946
        ],
        [
            0.21426429169958464,
            0.232978705297555,
            0.21471110818179032,
            0.21185806025219012,
            0.21548740043698805,
            0.21717024148321792,
            0.22051262342629444,
            0.22879619004511254
        ],
        [
            0.146846180872936,
            0.15896674998552282,
            0.1468932818526346,
            0.1591683047566755,
            0.16667360063338366,
            0.18786136859592195,
            0.19216355511682073,
            0.2012941442012533
        ],
        [
            0.2576324264416911,
            0.2676907349456412,
            0.29837678584094957,
            0.2301335203865506,
            0.23495614625676386,
            0.20752659698462894,
            0.177009288721455,
            0.1856665133506314
        ],
        [
            0.11750381102521008,
            0.13336965852097907,
            0.1388987427328057,
            0.13323553014169062,
            0.14560380057336944,
            0.15339111223593477,
            0.15835369323866563,
            0.1645571800471619
        ],
        [
            0.15070221689186136,
            0.15133232537201755,
            0.16341835436561164,
            0.1439817896527376,
            0.1619782441852319,
            0.15955479412244075,
            0.16093860253367218,
            0.16563794463525833
        ]
    ],
    "max_diff_glob_coal_expl_nonsingl_tot":[
        0.2904565509343325,
        0.2981576637373162,
        0.2998237752319125,
        0.2976994637060931,
        0.30113109812712446,
        0.31984440006653675,
        0.3327793325604013,
        0.3345427816104273
    ],
    "max_diff_glob_group_coal_expl_nonsingl_tot":[
        0.2576324264416911,
        0.2676907349456412,
        0.29837678584094957,
        0.2301335203865506,
        0.24117602156948567,
        0.259394902334588,
        0.25303627765152753,
        0.2701528451253519
    ]
}

==> pics/default_credit_stability/test_default_credit.json <==
{

  "dataset_path" : "datasets/default_credit/default_of_credit_card_clients.xls",

  "exclusion_preds" : [ "MARRIAGE", "AGE", "SEX" ],

  "dataset_header" : 1,

  "dataset_drop_index" : true,

  "data_train_proportion" : 0.9,

  "example_tag" : "test_default_credit",

  "value_type" : "owen",

  "seed" : 123,

  "n_threads_expl" : 1,

  "expl_test"  : false,

  "expl_size"  : null,

  "ave_size"   : null,

  "partition_idx_list": null,

  "partition_idx_list_plot": null,

  "clust_size" : 10000,
  
  "model_key" : "0",

  "rashomon_ball_rel_radius" : 0.15,
  
  "n_iterations_random_models" : 100,

  "n_accepted_random_models" : 20,

  "_comment" : "note thresholds are for game value computations.",

  "thresholds" : [ 0.44, 0.49, 0.62, 0.65, 0.75, 0.76, 0.77, 0.78 ],

  "thresholds_idx_plot": [1,2,3,6],

  "model_params_dict": {

    "0": [ "CatBoost_clf", { "iterations": 100,
                      "min_data_in_leaf": 5,
                      "depth" : 5,  
                      "early_stopping_rounds" : null,                        
                      "subsample": 0.8,
                      "learning_rate": 0.1,
                      "verbose": false }, {"model_name" : "CatBoost", "model_label" : "$\\^f_1$"} ]
                      },   

   "bounds_dict" : { "iterations": [ [50,300], "int" ],
                      "subsample": [ [0.5,1.0], "float" ], 
                      "depth": [[2,10], "int" ],
                      "learning_rate": [ [0.025, 0.25], "float" ]
                      },
  

   "progress_bar_status" : true,
  
  "pipeline" :
    {
      "step_1_data_proc"             : 0,
      "step_2_mic_grouping"          : 0,
      "step_3_train"                 : 0,
      "step_4_explain"               : 0,
      "step_5_explain_postproc"      : 0,
      "step_6_plot"                  : 1
    }
}

==> pics/default_credit_stability/test_default_credit_drop.json <==
{

  "dataset_path" : "datasets/default_credit/default_of_credit_card_clients.xls",

  "exclusion_preds" : [ "MARRIAGE", "AGE", "SEX" ],

  "dataset_header" : 1,

  "dataset_drop_index" : true,

  "data_train_proportion" : 0.9,

  "example_tag" : "test_default_credit_drop",

  "value_type" : "owen",

  "seed" : 123,

  "n_threads_expl" : 1,

  "expl_test"  : false,

  "expl_size"  : null,

  "ave_size"   : null,

  "partition_idx_list": null,

  "partition_idx_list_plot": null,

  "clust_size" : 10000,
  
  "model_key" : "0",

  "rashomon_ball_rel_radius" : 0.15,
  
  "n_iterations_random_models" : 100,

  "n_accepted_random_models" : 20,

  "_comment" : "note thresholds are for game value computations.",

  "thresholds" : [ 0.44, 0.49, 0.62, 0.65, 0.75, 0.76, 0.77, 0.78 ],

  "thresholds_idx_plot": [1,2,3,6],

  "model_params_dict": {

    "0": [ "CatBoost_clf", { "iterations": 100,
                      "min_data_in_leaf": 5,
                      "depth" : 5,  
                      "early_stopping_rounds" : null,                        
                      "subsample": 0.8,
                      "learning_rate": 0.1,
                      "verbose": false }, {"model_name" : "CatBoost", "model_label" : "$\\^f_1$"} ]
                      },   

   "bounds_dict" : { "iterations": [ [50,300], "int" ],
                      "subsample": [ [0.5,1.0], "float" ], 
                      "depth": [[2,10], "int" ],
                      "learning_rate": [ [0.025, 0.25], "float" ],
                      "rsm": [ [0.5, 0.1], "float" ]
                      },
  
    "max_ignored_features" : 3,

   "progress_bar_status" : true,
  
  "pipeline" :
    {
      "step_1_data_proc"             : 0,
      "step_2_mic_grouping"          : 0,
      "step_3_train"                 : 0,
      "step_4_explain"               : 0,
      "step_5_explain_postproc"      : 0,
      "step_6_plot"                  : 1
    }
}

==> pics/super_conductivity/linkage.csv <==
0.0,15.0,0.011225052498611832,2.0
67.0,69.0,0.011827601120190878,2.0
75.0,81.0,0.014307459611888673,3.0
25.0,83.0,0.015291017463249642,4.0
77.0,79.0,0.023325643130374663,2.0
12.0,14.0,0.03781458050462627,2.0
70.0,82.0,0.04531708143984153,3.0
72.0,74.0,0.04612417682286618,2.0
17.0,19.0,0.049104633759661676,2.0
20.0,34.0,0.05499404913661998,2.0
71.0,73.0,0.05873504580897326,2.0
24.0,54.0,0.06046526943405017,2.0
57.0,59.0,0.08466288370673403,2.0
33.0,89.0,0.08831040634855275,3.0
86.0,92.0,0.09521667970980702,4.0
5.0,84.0,0.10039792696572514,5.0
90.0,95.0,0.10828754371506993,6.0
64.0,97.0,0.1259936265701338,7.0
27.0,94.0,0.12832727366605898,4.0
7.0,9.0,0.14163801373403662,2.0
35.0,96.0,0.144636118852059,6.0
37.0,99.0,0.14604833777227177,5.0
11.0,13.0,0.1530497759797631,2.0
55.0,101.0,0.155024020710968,7.0
47.0,49.0,0.16455426868499357,2.0
45.0,104.0,0.1697130872111208,8.0
26.0,76.0,0.18413333830875633,2.0
22.0,32.0,0.19329831109774143,2.0
98.0,108.0,0.19713977086586565,9.0
6.0,107.0,0.19722036687685884,3.0
2.0,4.0,0.20402174630088454,2.0
29.0,30.0,0.20413207820310175,2.0
80.0,85.0,0.20706872915417845,3.0
88.0,91.0,0.20851345383083886,4.0
60.0,93.0,0.2129211962653888,3.0
87.0,102.0,0.22585896408045678,8.0
52.0,58.0,0.22997180755459923,2.0
50.0,105.0,0.23354050667326742,3.0
51.0,53.0,0.24178408495173054,2.0
106.0,110.0,0.24913814433935264,11.0
1.0,3.0,0.25412772735919575,2.0
18.0,109.0,0.2687260765944269,10.0
21.0,23.0,0.27334638563492375,2.0
114.0,116.0,0.2805519901170046,12.0
41.0,43.0,0.2836771696284377,2.0
10.0,100.0,0.2873559069179922,3.0
62.0,68.0,0.2968383955358789,2.0
117.0,122.0,0.3001562044814081,12.0
42.0,44.0,0.3067956423556051,2.0
56.0,120.0,0.30977232715149355,12.0
39.0,40.0,0.3188284357134097,2.0
124.0,130.0,0.32756328756480974,24.0
48.0,128.0,0.3425070952344857,13.0
115.0,119.0,0.3581607878890262,5.0
112.0,132.0,0.375693022153573,26.0
61.0,63.0,0.3757018928042184,2.0
111.0,133.0,0.39677048972743356,15.0
118.0,135.0,0.403384568977207,29.0
134.0,138.0,0.4283484655184009,34.0
65.0,66.0,0.4379491937966252,2.0
38.0,137.0,0.4461496011021217,16.0
16.0,46.0,0.44664899559426596,2.0
31.0,121.0,0.44849825604431415,3.0
103.0,123.0,0.45467689863934213,4.0
136.0,139.0,0.4550835921103178,36.0
78.0,141.0,0.46296679869786544,17.0
126.0,131.0,0.46587797814417675,5.0
145.0,146.0,0.49204636271129704,53.0
36.0,142.0,0.520415413148748,3.0
147.0,148.0,0.536181615911716,58.0
113.0,125.0,0.5499833459824817,5.0
143.0,144.0,0.5646159127859405,7.0
150.0,151.0,0.5700108314063256,63.0
149.0,153.0,0.5908935881266486,66.0
8.0,28.0,0.5934012432443705,2.0
127.0,154.0,0.5960725291254542,68.0
152.0,156.0,0.6139329821148919,75.0
140.0,157.0,0.6215746742288172,77.0
129.0,158.0,0.6410729513746332,79.0
155.0,159.0,0.6872688387430081,81.0


==> pics/super_conductivity/step_1_data_proc.json <==
{
    "stop_seed": 1122872025
}

==> pics/super_conductivity/step_2_mic_grouping.json <==
{
    "coales_heights":[
        0.0,
        0.011225052498611832,
        0.011827601120190878,
        0.014307459611888673,
        0.015291017463249642,
        0.023325643130374663,
        0.03781458050462627,
        0.04531708143984153,
        0.04612417682286618,
        0.049104633759661676,
        0.05499404913661998,
        0.05873504580897326,
        0.06046526943405017,
        0.08466288370673403,
        0.08831040634855275,
        0.09521667970980702,
        0.10039792696572514,
        0.10828754371506993,
        0.1259936265701338,
        0.12832727366605898,
        0.14163801373403662,
        0.144636118852059,
        0.14604833777227177,
        0.1530497759797631,
        0.155024020710968,
        0.16455426868499357,
        0.1697130872111208,
        0.18413333830875633,
        0.19329831109774143,
        0.19713977086586565,
        0.19722036687685884,
        0.20402174630088454,
        0.20413207820310175,
        0.20706872915417845,
        0.20851345383083886,
        0.2129211962653888,
        0.22585896408045678,
        0.22997180755459923,
        0.23354050667326742,
        0.24178408495173054,
        0.24913814433935264,
        0.25412772735919575,
        0.2687260765944269,
        0.27334638563492375,
        0.2805519901170046,
        0.2836771696284377,
        0.2873559069179922,
        0.2968383955358789,
        0.3001562044814081,
        0.3067956423556051,
        0.30977232715149355,
        0.3188284357134097,
        0.32756328756480974,
        0.3425070952344857,
        0.3581607878890262,
        0.375693022153573,
        0.3757018928042184,
        0.39677048972743356,
        0.403384568977207,
        0.4283484655184009,
        0.4379491937966252,
        0.4461496011021217,
        0.44664899559426596,
        0.44849825604431415,
        0.45467689863934213,
        0.4550835921103178,
        0.46296679869786544,
        0.46587797814417675,
        0.49204636271129704,
        0.520415413148748,
        0.536181615911716,
        0.5499833459824817,
        0.5646159127859405,
        0.5700108314063256,
        0.5908935881266486,
        0.5934012432443705,
        0.5960725291254542,
        0.6139329821148919,
        0.6215746742288172,
        0.6410729513746332,
        0.6872688387430081
    ],
    "labels":[
        "number_of_elements",
        "mean_atomic_mass",
        "wtd_mean_atomic_mass",
        "gmean_atomic_mass",
        "wtd_gmean_atomic_mass",
        "entropy_atomic_mass",
        "wtd_entropy_atomic_mass",
        "range_atomic_mass",
        "wtd_range_atomic_mass",
        "std_atomic_mass",
        "wtd_std_atomic_mass",
        "mean_fie",
        "wtd_mean_fie",
        "gmean_fie",
        "wtd_gmean_fie",
        "entropy_fie",
        "wtd_entropy_fie",
        "range_fie",
        "wtd_range_fie",
        "std_fie",
        "wtd_std_fie",
        "mean_atomic_radius",
        "wtd_mean_atomic_radius",
        "gmean_atomic_radius",
        "wtd_gmean_atomic_radius",
        "entropy_atomic_radius",
        "wtd_entropy_atomic_radius",
        "range_atomic_radius",
        "wtd_range_atomic_radius",
        "std_atomic_radius",
        "wtd_std_atomic_radius",
        "mean_Density",
        "wtd_mean_Density",
        "gmean_Density",
        "wtd_gmean_Density",
        "entropy_Density",
        "wtd_entropy_Density",
        "range_Density",
        "wtd_range_Density",
        "std_Density",
        "wtd_std_Density",
        "mean_ElectronAffinity",
        "wtd_mean_ElectronAffinity",
        "gmean_ElectronAffinity",
        "wtd_gmean_ElectronAffinity",
        "entropy_ElectronAffinity",
        "wtd_entropy_ElectronAffinity",
        "range_ElectronAffinity",
        "wtd_range_ElectronAffinity",
        "std_ElectronAffinity",
        "wtd_std_ElectronAffinity",
        "mean_FusionHeat",
        "wtd_mean_FusionHeat",
        "gmean_FusionHeat",
        "wtd_gmean_FusionHeat",
        "entropy_FusionHeat",
        "wtd_entropy_FusionHeat",
        "range_FusionHeat",
        "wtd_range_FusionHeat",
        "std_FusionHeat",
        "wtd_std_FusionHeat",
        "mean_ThermalConductivity",
        "wtd_mean_ThermalConductivity",
        "gmean_ThermalConductivity",
        "wtd_gmean_ThermalConductivity",
        "entropy_ThermalConductivity",
        "wtd_entropy_ThermalConductivity",
        "range_ThermalConductivity",
        "wtd_range_ThermalConductivity",
        "std_ThermalConductivity",
        "wtd_std_ThermalConductivity",
        "mean_Valence",
        "wtd_mean_Valence",
        "gmean_Valence",
        "wtd_gmean_Valence",
        "entropy_Valence",
        "wtd_entropy_Valence",
        "range_Valence",
        "wtd_range_Valence",
        "std_Valence",
        "wtd_std_Valence"
    ],
    "partition_dict":{
        "0":[
            0.0,
            [
                81,
                1
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    72
                ],
                [
                    74
                ],
                [
                    71
                ],
                [
                    73
                ],
                [
                    70
                ],
                [
                    67
                ],
                [
                    69
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    17
                ],
                [
                    19
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    25
                ],
                [
                    75
                ],
                [
                    0
                ],
                [
                    15
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    20
                ],
                [
                    34
                ],
                [
                    12
                ],
                [
                    14
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    77
                ],
                [
                    79
                ],
                [
                    41
                ],
                [
                    43
                ]
            ]
        ],
        "1":[
            0.011225052498611832,
            [
                80,
                2
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    72
                ],
                [
                    74
                ],
                [
                    71
                ],
                [
                    73
                ],
                [
                    70
                ],
                [
                    67
                ],
                [
                    69
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    17
                ],
                [
                    19
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    25
                ],
                [
                    75
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    20
                ],
                [
                    34
                ],
                [
                    12
                ],
                [
                    14
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    77
                ],
                [
                    79
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    15
                ]
            ]
        ],
        "2":[
            0.011827601120190878,
            [
                79,
                2
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    72
                ],
                [
                    74
                ],
                [
                    71
                ],
                [
                    73
                ],
                [
                    70
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    17
                ],
                [
                    19
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    25
                ],
                [
                    75
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    20
                ],
                [
                    34
                ],
                [
                    12
                ],
                [
                    14
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    77
                ],
                [
                    79
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    15
                ],
                [
                    67,
                    69
                ]
            ]
        ],
        "3":[
            0.014307459611888673,
            [
                78,
                3
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    72
                ],
                [
                    74
                ],
                [
                    71
                ],
                [
                    73
                ],
                [
                    70
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    17
                ],
                [
                    19
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    25
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    20
                ],
                [
                    34
                ],
                [
                    12
                ],
                [
                    14
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    77
                ],
                [
                    79
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    67,
                    69
                ],
                [
                    0,
                    75,
                    15
                ]
            ]
        ],
        "4":[
            0.015291017463249642,
            [
                77,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    72
                ],
                [
                    74
                ],
                [
                    71
                ],
                [
                    73
                ],
                [
                    70
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    17
                ],
                [
                    19
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    20
                ],
                [
                    34
                ],
                [
                    12
                ],
                [
                    14
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    77
                ],
                [
                    79
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    67,
                    69
                ],
                [
                    0,
                    25,
                    75,
                    15
                ]
            ]
        ],
        "5":[
            0.023325643130374663,
            [
                76,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    72
                ],
                [
                    74
                ],
                [
                    71
                ],
                [
                    73
                ],
                [
                    70
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    17
                ],
                [
                    19
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    20
                ],
                [
                    34
                ],
                [
                    12
                ],
                [
                    14
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    67,
                    69
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ]
            ]
        ],
        "6":[
            0.03781458050462627,
            [
                75,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    72
                ],
                [
                    74
                ],
                [
                    71
                ],
                [
                    73
                ],
                [
                    70
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    17
                ],
                [
                    19
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    20
                ],
                [
                    34
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    67,
                    69
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ],
                [
                    12,
                    14
                ]
            ]
        ],
        "7":[
            0.04531708143984153,
            [
                74,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    72
                ],
                [
                    74
                ],
                [
                    71
                ],
                [
                    73
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    17
                ],
                [
                    19
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    20
                ],
                [
                    34
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ],
                [
                    12,
                    14
                ],
                [
                    67,
                    69,
                    70
                ]
            ]
        ],
        "8":[
            0.04612417682286618,
            [
                73,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    71
                ],
                [
                    73
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    17
                ],
                [
                    19
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    20
                ],
                [
                    34
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ],
                [
                    12,
                    14
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ]
            ]
        ],
        "9":[
            0.049104633759661676,
            [
                72,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    71
                ],
                [
                    73
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    20
                ],
                [
                    34
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ],
                [
                    12,
                    14
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    17,
                    19
                ]
            ]
        ],
        "10":[
            0.05499404913661998,
            [
                71,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    71
                ],
                [
                    73
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ],
                [
                    12,
                    14
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    17,
                    19
                ],
                [
                    34,
                    20
                ]
            ]
        ],
        "11":[
            0.05873504580897326,
            [
                70,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    24
                ],
                [
                    54
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ],
                [
                    12,
                    14
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    17,
                    19
                ],
                [
                    34,
                    20
                ],
                [
                    73,
                    71
                ]
            ]
        ],
        "12":[
            0.06046526943405017,
            [
                69,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    57
                ],
                [
                    59
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ],
                [
                    12,
                    14
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    17,
                    19
                ],
                [
                    34,
                    20
                ],
                [
                    73,
                    71
                ],
                [
                    24,
                    54
                ]
            ]
        ],
        "13":[
            0.08466288370673403,
            [
                68,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    33
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ],
                [
                    12,
                    14
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    17,
                    19
                ],
                [
                    34,
                    20
                ],
                [
                    73,
                    71
                ],
                [
                    24,
                    54
                ],
                [
                    57,
                    59
                ]
            ]
        ],
        "14":[
            0.08831040634855275,
            [
                67,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ],
                [
                    12,
                    14
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    34,
                    20
                ],
                [
                    73,
                    71
                ],
                [
                    24,
                    54
                ],
                [
                    57,
                    59
                ],
                [
                    33,
                    19,
                    17
                ]
            ]
        ],
        "15":[
            0.09521667970980702,
            [
                66,
                4
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    34,
                    20
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    33,
                    19,
                    17
                ],
                [
                    24,
                    54,
                    12,
                    14
                ]
            ]
        ],
        "16":[
            0.10039792696572514,
            [
                65,
                5
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    34,
                    20
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    33,
                    19,
                    17
                ],
                [
                    24,
                    54,
                    12,
                    14
                ],
                [
                    0,
                    5,
                    25,
                    75,
                    15
                ]
            ]
        ],
        "17":[
            0.10828754371506993,
            [
                64,
                6
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    33,
                    19,
                    17
                ],
                [
                    0,
                    5,
                    25,
                    75,
                    15
                ],
                [
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ]
            ]
        ],
        "18":[
            0.1259936265701338,
            [
                63,
                7
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    33,
                    19,
                    17
                ],
                [
                    0,
                    5,
                    25,
                    75,
                    15
                ],
                [
                    64,
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ]
            ]
        ],
        "19":[
            0.12832727366605898,
            [
                62,
                7
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    0,
                    5,
                    25,
                    75,
                    15
                ],
                [
                    64,
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ],
                [
                    19,
                    33,
                    27,
                    17
                ]
            ]
        ],
        "20":[
            0.14163801373403662,
            [
                61,
                7
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    0,
                    5,
                    25,
                    75,
                    15
                ],
                [
                    64,
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ],
                [
                    19,
                    33,
                    27,
                    17
                ],
                [
                    9,
                    7
                ]
            ]
        ],
        "21":[
            0.144636118852059,
            [
                60,
                7
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    64,
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ],
                [
                    19,
                    33,
                    27,
                    17
                ],
                [
                    9,
                    7
                ],
                [
                    0,
                    35,
                    5,
                    25,
                    75,
                    15
                ]
            ]
        ],
        "22":[
            0.14604833777227177,
            [
                59,
                7
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    64,
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ],
                [
                    9,
                    7
                ],
                [
                    0,
                    35,
                    5,
                    25,
                    75,
                    15
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ]
            ]
        ],
        "23":[
            0.1530497759797631,
            [
                58,
                7
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    64,
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ],
                [
                    9,
                    7
                ],
                [
                    0,
                    35,
                    5,
                    25,
                    75,
                    15
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ]
            ]
        ],
        "24":[
            0.155024020710968,
            [
                57,
                7
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    64,
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    0,
                    35,
                    5,
                    55,
                    25,
                    75,
                    15
                ]
            ]
        ],
        "25":[
            0.16455426868499357,
            [
                56,
                7
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    64,
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    0,
                    35,
                    5,
                    55,
                    25,
                    75,
                    15
                ],
                [
                    49,
                    47
                ]
            ]
        ],
        "26":[
            0.1697130872111208,
            [
                55,
                8
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    56
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    64,
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ]
            ]
        ],
        "27":[
            0.18413333830875633,
            [
                54,
                8
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    56
                ],
                [
                    6
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    64,
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    26,
                    76
                ]
            ]
        ],
        "28":[
            0.19329831109774143,
            [
                53,
                8
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    56
                ],
                [
                    6
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    64,
                    34,
                    20,
                    54,
                    24,
                    12,
                    14
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    26,
                    76
                ],
                [
                    32,
                    22
                ]
            ]
        ],
        "29":[
            0.19713977086586565,
            [
                52,
                9
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    56
                ],
                [
                    6
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    26,
                    76
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ]
            ]
        ],
        "30":[
            0.19722036687685884,
            [
                51,
                9
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    26,
                    76,
                    6
                ]
            ]
        ],
        "31":[
            0.20402174630088454,
            [
                50,
                9
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    26,
                    76,
                    6
                ],
                [
                    2,
                    4
                ]
            ]
        ],
        "32":[
            0.20413207820310175,
            [
                49,
                9
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    26,
                    76,
                    6
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ]
            ]
        ],
        "33":[
            0.20706872915417845,
            [
                48,
                9
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    26,
                    76,
                    6
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ]
            ]
        ],
        "34":[
            0.20851345383083886,
            [
                47,
                9
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    57,
                    59
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    26,
                    76,
                    6
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    72,
                    73,
                    74,
                    71
                ]
            ]
        ],
        "35":[
            0.2129211962653888,
            [
                46,
                9
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    26,
                    76,
                    6
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    72,
                    73,
                    74,
                    71
                ],
                [
                    57,
                    59,
                    60
                ]
            ]
        ],
        "36":[
            0.22585896408045678,
            [
                45,
                9
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    9,
                    7
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    26,
                    76,
                    6
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    72,
                    73,
                    74,
                    71
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    33,
                    67,
                    37,
                    69,
                    70,
                    17,
                    19,
                    27
                ]
            ]
        ],
        "37":[
            0.22997180755459923,
            [
                44,
                9
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    18
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    9,
                    7
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    26,
                    76,
                    6
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    72,
                    73,
                    74,
                    71
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    33,
                    67,
                    37,
                    69,
                    70,
                    17,
                    19,
                    27
                ],
                [
                    58,
                    52
                ]
            ]
        ],
        "38":[
            0.23354050667326742,
            [
                43,
                9
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    18
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    9,
                    7
                ],
                [
                    11,
                    13
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    26,
                    76,
                    6
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    72,
                    73,
                    74,
                    71
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    33,
                    67,
                    37,
                    69,
                    70,
                    17,
                    19,
                    27
                ],
                [
                    58,
                    52
                ],
                [
                    49,
                    50,
                    47
                ]
            ]
        ],
        "39":[
            0.24178408495173054,
            [
                42,
                9
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    18
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    9,
                    7
                ],
                [
                    11,
                    13
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    26,
                    76,
                    6
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    72,
                    73,
                    74,
                    71
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    33,
                    67,
                    37,
                    69,
                    70,
                    17,
                    19,
                    27
                ],
                [
                    58,
                    52
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ]
            ]
        ],
        "40":[
            0.24913814433935264,
            [
                41,
                11
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    18
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    9,
                    7
                ],
                [
                    11,
                    13
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    72,
                    73,
                    74,
                    71
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    33,
                    67,
                    37,
                    69,
                    70,
                    17,
                    19,
                    27
                ],
                [
                    58,
                    52
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    25,
                    26
                ]
            ]
        ],
        "41":[
            0.25412772735919575,
            [
                40,
                11
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    18
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    9,
                    7
                ],
                [
                    11,
                    13
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    72,
                    73,
                    74,
                    71
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    33,
                    67,
                    37,
                    69,
                    70,
                    17,
                    19,
                    27
                ],
                [
                    58,
                    52
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    25,
                    26
                ],
                [
                    1,
                    3
                ]
            ]
        ],
        "42":[
            0.2687260765944269,
            [
                39,
                11
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    9,
                    7
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    72,
                    73,
                    74,
                    71
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    33,
                    67,
                    37,
                    69,
                    70,
                    17,
                    19,
                    27
                ],
                [
                    58,
                    52
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    25,
                    26
                ],
                [
                    1,
                    3
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    20,
                    54,
                    22,
                    24
                ]
            ]
        ],
        "43":[
            0.27334638563492375,
            [
                38,
                11
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    9,
                    7
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    72,
                    73,
                    74,
                    71
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    33,
                    67,
                    37,
                    69,
                    70,
                    17,
                    19,
                    27
                ],
                [
                    58,
                    52
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    25,
                    26
                ],
                [
                    1,
                    3
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    21,
                    23
                ]
            ]
        ],
        "44":[
            0.2805519901170046,
            [
                37,
                12
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    9,
                    7
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    58,
                    52
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    25,
                    26
                ],
                [
                    1,
                    3
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    21,
                    23
                ],
                [
                    33,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    37,
                    17,
                    19,
                    27
                ]
            ]
        ],
        "45":[
            0.2836771696284377,
            [
                36,
                12
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    9,
                    7
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    58,
                    52
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    25,
                    26
                ],
                [
                    1,
                    3
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    21,
                    23
                ],
                [
                    33,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    37,
                    17,
                    19,
                    27
                ],
                [
                    41,
                    43
                ]
            ]
        ],
        "46":[
            0.2873559069179922,
            [
                35,
                12
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    58,
                    52
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    25,
                    26
                ],
                [
                    1,
                    3
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    21,
                    23
                ],
                [
                    33,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    37,
                    17,
                    19,
                    27
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ]
            ]
        ],
        "47":[
            0.2968383955358789,
            [
                34,
                12
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    58,
                    52
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    25,
                    26
                ],
                [
                    1,
                    3
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    21,
                    23
                ],
                [
                    33,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    37,
                    17,
                    19,
                    27
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ]
            ]
        ],
        "48":[
            0.3001562044814081,
            [
                33,
                12
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    25,
                    26
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    33,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    37,
                    17,
                    19,
                    27
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ]
            ]
        ],
        "49":[
            0.3067956423556051,
            [
                32,
                12
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    25,
                    26
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    33,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    37,
                    17,
                    19,
                    27
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ],
                [
                    42,
                    44
                ]
            ]
        ],
        "50":[
            0.30977232715149355,
            [
                31,
                12
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    33,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    37,
                    17,
                    19,
                    27
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ],
                [
                    42,
                    44
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    56,
                    25,
                    26
                ]
            ]
        ],
        "51":[
            0.3188284357134097,
            [
                30,
                12
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    33,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    37,
                    17,
                    19,
                    27
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ],
                [
                    42,
                    44
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    56,
                    25,
                    26
                ],
                [
                    40,
                    39
                ]
            ]
        ],
        "52":[
            0.32756328756480974,
            [
                29,
                24
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    0,
                    67,
                    5,
                    6,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    33,
                    35,
                    37,
                    45,
                    55,
                    56
                ]
            ]
        ],
        "53":[
            0.3425070952344857,
            [
                28,
                24
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    0,
                    67,
                    5,
                    6,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    33,
                    35,
                    37,
                    45,
                    55,
                    56
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    48,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ]
            ]
        ],
        "54":[
            0.3581607878890262,
            [
                27,
                24
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    0,
                    67,
                    5,
                    6,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    33,
                    35,
                    37,
                    45,
                    55,
                    56
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    48,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ],
                [
                    51,
                    53,
                    57,
                    59,
                    60
                ]
            ]
        ],
        "55":[
            0.375693022153573,
            [
                26,
                26
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    48,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ],
                [
                    51,
                    53,
                    57,
                    59,
                    60
                ],
                [
                    0,
                    67,
                    5,
                    6,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    55,
                    56
                ]
            ]
        ],
        "56":[
            0.3757018928042184,
            [
                25,
                26
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    48,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ],
                [
                    51,
                    53,
                    57,
                    59,
                    60
                ],
                [
                    0,
                    67,
                    5,
                    6,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    55,
                    56
                ],
                [
                    61,
                    63
                ]
            ]
        ],
        "57":[
            0.39677048972743356,
            [
                24,
                26
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    11,
                    13
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    51,
                    53,
                    57,
                    59,
                    60
                ],
                [
                    0,
                    67,
                    5,
                    6,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    55,
                    56
                ],
                [
                    61,
                    63
                ],
                [
                    64,
                    32,
                    2,
                    34,
                    4,
                    12,
                    14,
                    48,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ]
            ]
        ],
        "58":[
            0.403384568977207,
            [
                23,
                29
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    11,
                    13
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    51,
                    53,
                    57,
                    59,
                    60
                ],
                [
                    61,
                    63
                ],
                [
                    64,
                    32,
                    2,
                    34,
                    4,
                    12,
                    14,
                    48,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ],
                [
                    0,
                    67,
                    5,
                    6,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    47,
                    49,
                    50,
                    55,
                    56
                ]
            ]
        ],
        "59":[
            0.4283484655184009,
            [
                22,
                34
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    11,
                    13
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    61,
                    63
                ],
                [
                    64,
                    32,
                    2,
                    34,
                    4,
                    12,
                    14,
                    48,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ],
                [
                    0,
                    5,
                    6,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    47,
                    49,
                    50,
                    51,
                    53,
                    55,
                    56,
                    57,
                    59,
                    60,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76
                ]
            ]
        ],
        "60":[
            0.4379491937966252,
            [
                21,
                34
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    11,
                    13
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    61,
                    63
                ],
                [
                    64,
                    32,
                    2,
                    34,
                    4,
                    12,
                    14,
                    48,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ],
                [
                    0,
                    5,
                    6,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    47,
                    49,
                    50,
                    51,
                    53,
                    55,
                    56,
                    57,
                    59,
                    60,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76
                ],
                [
                    65,
                    66
                ]
            ]
        ],
        "61":[
            0.4461496011021217,
            [
                20,
                34
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    78
                ],
                [
                    11,
                    13
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    61,
                    63
                ],
                [
                    0,
                    5,
                    6,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    47,
                    49,
                    50,
                    51,
                    53,
                    55,
                    56,
                    57,
                    59,
                    60,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76
                ],
                [
                    65,
                    66
                ],
                [
                    64,
                    2,
                    4,
                    12,
                    14,
                    18,
                    20,
                    22,
                    24,
                    32,
                    34,
                    38,
                    48,
                    52,
                    54,
                    58
                ]
            ]
        ],
        "62":[
            0.44664899559426596,
            [
                19,
                34
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    78
                ],
                [
                    11,
                    13
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    61,
                    63
                ],
                [
                    0,
                    5,
                    6,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    47,
                    49,
                    50,
                    51,
                    53,
                    55,
                    56,
                    57,
                    59,
                    60,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76
                ],
                [
                    65,
                    66
                ],
                [
                    64,
                    2,
                    4,
                    12,
                    14,
                    18,
                    20,
                    22,
                    24,
                    32,
                    34,
                    38,
                    48,
                    52,
                    54,
                    58
                ],
                [
                    16,
                    46
                ]
            ]
        ],
        "63":[
            0.44849825604431415,
            [
                18,
                34
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    36
                ],
                [
                    78
                ],
                [
                    11,
                    13
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    61,
                    63
                ],
                [
                    0,
                    5,
                    6,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    47,
                    49,
                    50,
                    51,
                    53,
                    55,
                    56,
                    57,
                    59,
                    60,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76
                ],
                [
                    65,
                    66
                ],
                [
                    64,
                    2,
                    4,
                    12,
                    14,
                    18,
                    20,
                    22,
                    24,
                    32,
                    34,
                    38,
                    48,
                    52,
                    54,
                    58
                ],
                [
                    16,
                    46
                ],
                [
                    1,
                    3,
                    31
                ]
            ]
        ],
        "64":[
            0.45467689863934213,
            [
                17,
                34
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    36
                ],
                [
                    78
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    61,
                    63
                ],
                [
                    0,
                    5,
                    6,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    47,
                    49,
                    50,
                    51,
                    53,
                    55,
                    56,
                    57,
                    59,
                    60,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76
                ],
                [
                    65,
                    66
                ],
                [
                    64,
                    2,
                    4,
                    12,
                    14,
                    18,
                    20,
                    22,
                    24,
                    32,
                    34,
                    38,
                    48,
                    52,
                    54,
                    58
                ],
                [
                    16,
                    46
                ],
                [
                    1,
                    3,
                    31
                ],
                [
                    21,
                    11,
                    13,
                    23
                ]
            ]
        ],
        "65":[
            0.4550835921103178,
            [
                16,
                36
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    36
                ],
                [
                    78
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    65,
                    66
                ],
                [
                    64,
                    2,
                    4,
                    12,
                    14,
                    18,
                    20,
                    22,
                    24,
                    32,
                    34,
                    38,
                    48,
                    52,
                    54,
                    58
                ],
                [
                    16,
                    46
                ],
                [
                    1,
                    3,
                    31
                ],
                [
                    21,
                    11,
                    13,
                    23
                ],
                [
                    0,
                    5,
                    6,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    47,
                    49,
                    50,
                    51,
                    53,
                    55,
                    56,
                    57,
                    59,
                    60,
                    61,
                    63,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76
                ]
            ]
        ],
        "66":[
            0.46296679869786544,
            [
                15,
                36
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    36
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    65,
                    66
                ],
                [
                    16,
                    46
                ],
                [
                    1,
                    3,
                    31
                ],
                [
                    21,
                    11,
                    13,
                    23
                ],
                [
                    0,
                    5,
                    6,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    47,
                    49,
                    50,
                    51,
                    53,
                    55,
                    56,
                    57,
                    59,
                    60,
                    61,
                    63,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76
                ],
                [
                    64,
                    2,
                    4,
                    12,
                    78,
                    14,
                    18,
                    20,
                    22,
                    24,
                    32,
                    34,
                    38,
                    48,
                    52,
                    54,
                    58
                ]
            ]
        ],
        "67":[
            0.46587797814417675,
            [
                14,
                36
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    36
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    41,
                    43
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    16,
                    46
                ],
                [
                    1,
                    3,
                    31
                ],
                [
                    21,
                    11,
                    13,
                    23
                ],
                [
                    0,
                    5,
                    6,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    47,
                    49,
                    50,
                    51,
                    53,
                    55,
                    56,
                    57,
                    59,
                    60,
                    61,
                    63,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76
                ],
                [
                    64,
                    2,
                    4,
                    12,
                    78,
                    14,
                    18,
                    20,
                    22,
                    24,
                    32,
                    34,
                    38,
                    48,
                    52,
                    54,
                    58
                ],
                [
                    7,
                    39,
                    40,
                    9,
                    10
                ]
            ]
        ],
        "68":[
            0.49204636271129704,
            [
                13,
                53
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    36
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    41,
                    43
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    16,
                    46
                ],
                [
                    1,
                    3,
                    31
                ],
                [
                    21,
                    11,
                    13,
                    23
                ],
                [
                    7,
                    39,
                    40,
                    9,
                    10
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    12,
                    14,
                    15,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    37,
                    38,
                    45,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    63,
                    64,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    78
                ]
            ]
        ],
        "69":[
            0.520415413148748,
            [
                12,
                53
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    41,
                    43
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    1,
                    3,
                    31
                ],
                [
                    21,
                    11,
                    13,
                    23
                ],
                [
                    7,
                    39,
                    40,
                    9,
                    10
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    12,
                    14,
                    15,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    37,
                    38,
                    45,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    63,
                    64,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    78
                ],
                [
                    16,
                    36,
                    46
                ]
            ]
        ],
        "70":[
            0.536181615911716,
            [
                11,
                58
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    41,
                    43
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    1,
                    3,
                    31
                ],
                [
                    21,
                    11,
                    13,
                    23
                ],
                [
                    16,
                    36,
                    46
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    12,
                    14,
                    15,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    37,
                    38,
                    39,
                    40,
                    45,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    63,
                    64,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    78
                ]
            ]
        ],
        "71":[
            0.5499833459824817,
            [
                10,
                58
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    1,
                    3,
                    31
                ],
                [
                    21,
                    11,
                    13,
                    23
                ],
                [
                    16,
                    36,
                    46
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    12,
                    14,
                    15,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    37,
                    38,
                    39,
                    40,
                    45,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    63,
                    64,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    78
                ],
                [
                    80,
                    41,
                    43,
                    77,
                    79
                ]
            ]
        ],
        "72":[
            0.5646159127859405,
            [
                9,
                58
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    16,
                    36,
                    46
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    12,
                    14,
                    15,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    37,
                    38,
                    39,
                    40,
                    45,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    63,
                    64,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    78
                ],
                [
                    80,
                    41,
                    43,
                    77,
                    79
                ],
                [
                    1,
                    3,
                    21,
                    23,
                    11,
                    13,
                    31
                ]
            ]
        ],
        "73":[
            0.5700108314063256,
            [
                8,
                63
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    16,
                    36,
                    46
                ],
                [
                    1,
                    3,
                    21,
                    23,
                    11,
                    13,
                    31
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    12,
                    14,
                    15,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    37,
                    38,
                    39,
                    40,
                    41,
                    43,
                    45,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    63,
                    64,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    77,
                    78,
                    79,
                    80
                ]
            ]
        ],
        "74":[
            0.5908935881266486,
            [
                7,
                66
            ],
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    1,
                    3,
                    21,
                    23,
                    11,
                    13,
                    31
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    12,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    36,
                    37,
                    38,
                    39,
                    40,
                    41,
                    43,
                    45,
                    46,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    63,
                    64,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    77,
                    78,
                    79,
                    80
                ]
            ]
        ],
        "75":[
            0.5934012432443705,
            [
                6,
                66
            ],
            [
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    1,
                    3,
                    21,
                    23,
                    11,
                    13,
                    31
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    12,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    36,
                    37,
                    38,
                    39,
                    40,
                    41,
                    43,
                    45,
                    46,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    63,
                    64,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    77,
                    78,
                    79,
                    80
                ],
                [
                    8,
                    28
                ]
            ]
        ],
        "76":[
            0.5960725291254542,
            [
                5,
                68
            ],
            [
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    1,
                    3,
                    21,
                    23,
                    11,
                    13,
                    31
                ],
                [
                    8,
                    28
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    12,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    36,
                    37,
                    38,
                    39,
                    40,
                    41,
                    43,
                    45,
                    46,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    62,
                    63,
                    64,
                    67,
                    68,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    77,
                    78,
                    79,
                    80
                ]
            ]
        ],
        "77":[
            0.6139329821148919,
            [
                4,
                75
            ],
            [
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    8,
                    28
                ],
                [
                    0,
                    1,
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19,
                    20,
                    21,
                    22,
                    23,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    31,
                    32,
                    33,
                    34,
                    35,
                    36,
                    37,
                    38,
                    39,
                    40,
                    41,
                    43,
                    45,
                    46,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    62,
                    63,
                    64,
                    67,
                    68,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    77,
                    78,
                    79,
                    80
                ]
            ]
        ],
        "78":[
            0.6215746742288172,
            [
                3,
                77
            ],
            [
                [
                    42,
                    44
                ],
                [
                    8,
                    28
                ],
                [
                    0,
                    1,
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19,
                    20,
                    21,
                    22,
                    23,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    31,
                    32,
                    33,
                    34,
                    35,
                    36,
                    37,
                    38,
                    39,
                    40,
                    41,
                    43,
                    45,
                    46,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    62,
                    63,
                    64,
                    65,
                    66,
                    67,
                    68,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    77,
                    78,
                    79,
                    80
                ]
            ]
        ],
        "79":[
            0.6410729513746332,
            [
                2,
                79
            ],
            [
                [
                    8,
                    28
                ],
                [
                    0,
                    1,
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19,
                    20,
                    21,
                    22,
                    23,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    31,
                    32,
                    33,
                    34,
                    35,
                    36,
                    37,
                    38,
                    39,
                    40,
                    41,
                    42,
                    43,
                    44,
                    45,
                    46,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    62,
                    63,
                    64,
                    65,
                    66,
                    67,
                    68,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    77,
                    78,
                    79,
                    80
                ]
            ]
        ],
        "80":[
            0.6872688387430081,
            [
                1,
                81
            ],
            [
                [
                    0,
                    1,
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    8,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19,
                    20,
                    21,
                    22,
                    23,
                    24,
                    25,
                    26,
                    27,
                    28,
                    29,
                    30,
                    31,
                    32,
                    33,
                    34,
                    35,
                    36,
                    37,
                    38,
                    39,
                    40,
                    41,
                    42,
                    43,
                    44,
                    45,
                    46,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    62,
                    63,
                    64,
                    65,
                    66,
                    67,
                    68,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    77,
                    78,
                    79,
                    80
                ]
            ]
        ]
    },
    "stop_seed":1122872025,
    "linkage_filename_base":"linkage.csv"
}

==> pics/super_conductivity/step_3_train.json <==
{
    "stop_seed":2413533459,
    "model_type":"CatBoost_regr",
    "model_key":"0",
    "model_mean_train":34.394137107677594,
    "model_mean_test":34.44400703698588,
    "rand_model_mean_train":[
        34.39265084305168,
        34.39420438923708,
        34.39434562054899,
        34.39360665701944,
        34.39426624900153,
        34.39294158512349,
        34.39357362531587,
        34.39309054681174,
        34.39493679783119,
        34.39370995236161,
        34.3932145566959,
        34.39481889606085,
        34.39630726985493,
        34.39495978619499,
        34.39512159657923,
        34.3940361773862,
        34.395202061821884,
        34.39419765114769,
        34.39388561074459,
        34.39226798522078,
        34.39354496489702,
        34.39358874532691,
        34.39365764517035,
        34.39447576984316,
        34.39248212694133
    ],
    "rand_model_mean_test":[
        34.366363812235754,
        34.37649394149094,
        34.32843560160393,
        34.4021420132103,
        34.37816538636148,
        34.40393696331551,
        34.48819716275039,
        34.42875137346019,
        34.400613976399676,
        34.42912075718372,
        34.38191339435565,
        34.43209010094136,
        34.356385241000176,
        34.36244511181972,
        34.31751871380422,
        34.457032604008056,
        34.36606008789393,
        34.31589228716389,
        34.368910972327555,
        34.37067358739822,
        34.446580131820205,
        34.37864612797153,
        34.340873855628956,
        34.30375782624577,
        34.409090221053646
    ],
    "model_params":{
        "iterations":300,
        "min_data_in_leaf":5,
        "depth":8,
        "early_stopping_rounds":null,
        "subsample":0.8,
        "learning_rate":0.1,
        "verbose":false,
        "random_state":518473295
    },
    "metr_dict":{
        "L2_norm_pop_min_train":47.428084638036545,
        "L2_norm_pop_min_test":47.48217757788296,
        "L2_dist_train":[
            2.082404643475032,
            1.9396938756824273,
            1.8869226481172137,
            2.112333695570336,
            1.7018342093861525,
            2.088335293187396,
            1.9161371058305487,
            1.869855335992537,
            2.1249933284830713,
            1.9248546251108405,
            2.1441421530463036,
            2.1312761482401763,
            2.3199322687257076,
            2.006782157155514,
            2.2184295608825493,
            2.050087700781183,
            2.042563187946227,
            2.2024369919482014,
            2.402493258048883,
            2.129427032049321,
            2.082900860462258,
            2.2034338384636323,
            2.0283518796495406,
            2.2569839626099557,
            2.226878719041181
        ],
        "L2_dist_test":[
            2.553172351028292,
            2.5025767204253677,
            2.5464934288500847,
            2.620057420047578,
            2.231351955017979,
            2.589507852976003,
            2.4699812150196534,
            2.3814301675840546,
            2.6545315463480317,
            2.4563137734194394,
            2.656109927427011,
            2.575813550047215,
            2.7021207860977263,
            2.3443914166521993,
            2.6843765762113856,
            2.3648558826052466,
            2.336607241942465,
            2.494844287453572,
            2.659239187889185,
            2.7589252331432252,
            2.6927520218845213,
            2.665067089821432,
            2.3399686880837534,
            2.55201849658969,
            2.808120114156806
        ],
        "L2_error_train":7.704167547563522,
        "L2_error_test":9.44556269512215
    },
    "pred_names":[
        "number_of_elements",
        "mean_atomic_mass",
        "wtd_mean_atomic_mass",
        "gmean_atomic_mass",
        "wtd_gmean_atomic_mass",
        "entropy_atomic_mass",
        "wtd_entropy_atomic_mass",
        "range_atomic_mass",
        "wtd_range_atomic_mass",
        "std_atomic_mass",
        "wtd_std_atomic_mass",
        "mean_fie",
        "wtd_mean_fie",
        "gmean_fie",
        "wtd_gmean_fie",
        "entropy_fie",
        "wtd_entropy_fie",
        "range_fie",
        "wtd_range_fie",
        "std_fie",
        "wtd_std_fie",
        "mean_atomic_radius",
        "wtd_mean_atomic_radius",
        "gmean_atomic_radius",
        "wtd_gmean_atomic_radius",
        "entropy_atomic_radius",
        "wtd_entropy_atomic_radius",
        "range_atomic_radius",
        "wtd_range_atomic_radius",
        "std_atomic_radius",
        "wtd_std_atomic_radius",
        "mean_Density",
        "wtd_mean_Density",
        "gmean_Density",
        "wtd_gmean_Density",
        "entropy_Density",
        "wtd_entropy_Density",
        "range_Density",
        "wtd_range_Density",
        "std_Density",
        "wtd_std_Density",
        "mean_ElectronAffinity",
        "wtd_mean_ElectronAffinity",
        "gmean_ElectronAffinity",
        "wtd_gmean_ElectronAffinity",
        "entropy_ElectronAffinity",
        "wtd_entropy_ElectronAffinity",
        "range_ElectronAffinity",
        "wtd_range_ElectronAffinity",
        "std_ElectronAffinity",
        "wtd_std_ElectronAffinity",
        "mean_FusionHeat",
        "wtd_mean_FusionHeat",
        "gmean_FusionHeat",
        "wtd_gmean_FusionHeat",
        "entropy_FusionHeat",
        "wtd_entropy_FusionHeat",
        "range_FusionHeat",
        "wtd_range_FusionHeat",
        "std_FusionHeat",
        "wtd_std_FusionHeat",
        "mean_ThermalConductivity",
        "wtd_mean_ThermalConductivity",
        "gmean_ThermalConductivity",
        "wtd_gmean_ThermalConductivity",
        "entropy_ThermalConductivity",
        "wtd_entropy_ThermalConductivity",
        "range_ThermalConductivity",
        "wtd_range_ThermalConductivity",
        "std_ThermalConductivity",
        "wtd_std_ThermalConductivity",
        "mean_Valence",
        "wtd_mean_Valence",
        "gmean_Valence",
        "wtd_gmean_Valence",
        "entropy_Valence",
        "wtd_entropy_Valence",
        "range_Valence",
        "wtd_range_Valence",
        "std_Valence",
        "wtd_std_Valence"
    ],
    "model_filename":"/home/amirosh/GitRepos/manuscript_ai_grouping/stability_public/results/test_super_conductivity_low_thres/model.dat",
    "data_train_filename":"/home/amirosh/GitRepos/manuscript_ai_grouping/stability_public/results/test_super_conductivity_low_thres/data_proc_train.csv",
    "data_test_filename":"/home/amirosh/GitRepos/manuscript_ai_grouping/stability_public/results/test_super_conductivity_low_thres/data_proc_test.csv"
}

==> pics/super_conductivity/step_4_explain.json <==
{
    "stop_seed":2413533459,
    "thresholds":[
        0.1,
        0.2,
        0.3,
        0.4,
        0.5,
        0.55,
        0.6,
        0.65
    ],
    "partitions":[
        [
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    11
                ],
                [
                    13
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    7
                ],
                [
                    9
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    47
                ],
                [
                    49
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    37
                ],
                [
                    27
                ],
                [
                    56
                ],
                [
                    45
                ],
                [
                    55
                ],
                [
                    35
                ],
                [
                    5
                ],
                [
                    6
                ],
                [
                    26
                ],
                [
                    76
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    64
                ],
                [
                    22
                ],
                [
                    32
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    0,
                    25,
                    75,
                    15
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    34,
                    20
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    33,
                    19,
                    17
                ],
                [
                    24,
                    54,
                    12,
                    14
                ]
            ],
            15
        ],
        [
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    1
                ],
                [
                    3
                ],
                [
                    21
                ],
                [
                    23
                ],
                [
                    62
                ],
                [
                    68
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    10
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    60
                ],
                [
                    51
                ],
                [
                    53
                ],
                [
                    50
                ],
                [
                    29
                ],
                [
                    30
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    2
                ],
                [
                    4
                ],
                [
                    48
                ],
                [
                    52
                ],
                [
                    58
                ],
                [
                    18
                ],
                [
                    80
                ],
                [
                    41
                ],
                [
                    43
                ],
                [
                    77,
                    79
                ],
                [
                    67,
                    69,
                    70
                ],
                [
                    72,
                    74
                ],
                [
                    73,
                    71
                ],
                [
                    57,
                    59
                ],
                [
                    9,
                    7
                ],
                [
                    33,
                    17,
                    19,
                    37,
                    27
                ],
                [
                    11,
                    13
                ],
                [
                    49,
                    47
                ],
                [
                    0,
                    35,
                    5,
                    75,
                    45,
                    15,
                    55,
                    25
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    26,
                    76,
                    6
                ]
            ],
            30
        ],
        [
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    42
                ],
                [
                    44
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    39
                ],
                [
                    40
                ],
                [
                    61
                ],
                [
                    63
                ],
                [
                    56
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    48
                ],
                [
                    11,
                    13
                ],
                [
                    2,
                    4
                ],
                [
                    29,
                    30
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    57,
                    59,
                    60
                ],
                [
                    58,
                    52
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    51,
                    53
                ],
                [
                    0,
                    35,
                    5,
                    6,
                    75,
                    76,
                    45,
                    15,
                    55,
                    25,
                    26
                ],
                [
                    1,
                    3
                ],
                [
                    64,
                    32,
                    34,
                    12,
                    14,
                    18,
                    20,
                    54,
                    22,
                    24
                ],
                [
                    21,
                    23
                ],
                [
                    33,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    37,
                    17,
                    19,
                    27
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ]
            ],
            47
        ],
        [
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    65
                ],
                [
                    66
                ],
                [
                    31
                ],
                [
                    36
                ],
                [
                    16
                ],
                [
                    46
                ],
                [
                    78
                ],
                [
                    38
                ],
                [
                    11,
                    13
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    49,
                    50,
                    47
                ],
                [
                    1,
                    3
                ],
                [
                    21,
                    23
                ],
                [
                    41,
                    43
                ],
                [
                    9,
                    10,
                    7
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    40,
                    39
                ],
                [
                    51,
                    53,
                    57,
                    59,
                    60
                ],
                [
                    0,
                    67,
                    5,
                    6,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    15,
                    17,
                    19,
                    25,
                    26,
                    27,
                    29,
                    30,
                    33,
                    35,
                    37,
                    45,
                    55,
                    56
                ],
                [
                    61,
                    63
                ],
                [
                    64,
                    32,
                    2,
                    34,
                    4,
                    12,
                    14,
                    48,
                    18,
                    52,
                    20,
                    54,
                    22,
                    24,
                    58
                ]
            ],
            57
        ],
        [
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    36
                ],
                [
                    80,
                    77,
                    79
                ],
                [
                    41,
                    43
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    16,
                    46
                ],
                [
                    1,
                    3,
                    31
                ],
                [
                    21,
                    11,
                    13,
                    23
                ],
                [
                    7,
                    39,
                    40,
                    9,
                    10
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    12,
                    14,
                    15,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    37,
                    38,
                    45,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    63,
                    64,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    78
                ]
            ],
            68
        ],
        [
            [
                [
                    8
                ],
                [
                    28
                ],
                [
                    68,
                    62
                ],
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    1,
                    3,
                    31
                ],
                [
                    21,
                    11,
                    13,
                    23
                ],
                [
                    16,
                    36,
                    46
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    12,
                    14,
                    15,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    37,
                    38,
                    39,
                    40,
                    45,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    63,
                    64,
                    67,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    78
                ],
                [
                    80,
                    41,
                    43,
                    77,
                    79
                ]
            ],
            71
        ],
        [
            [
                [
                    42,
                    44
                ],
                [
                    65,
                    66
                ],
                [
                    1,
                    3,
                    21,
                    23,
                    11,
                    13,
                    31
                ],
                [
                    8,
                    28
                ],
                [
                    0,
                    2,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    12,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19,
                    20,
                    22,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    32,
                    33,
                    34,
                    35,
                    36,
                    37,
                    38,
                    39,
                    40,
                    41,
                    43,
                    45,
                    46,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    62,
                    63,
                    64,
                    67,
                    68,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    77,
                    78,
                    79,
                    80
                ]
            ],
            76
        ],
        [
            [
                [
                    8,
                    28
                ],
                [
                    0,
                    1,
                    2,
                    3,
                    4,
                    5,
                    6,
                    7,
                    9,
                    10,
                    11,
                    12,
                    13,
                    14,
                    15,
                    16,
                    17,
                    18,
                    19,
                    20,
                    21,
                    22,
                    23,
                    24,
                    25,
                    26,
                    27,
                    29,
                    30,
                    31,
                    32,
                    33,
                    34,
                    35,
                    36,
                    37,
                    38,
                    39,
                    40,
                    41,
                    42,
                    43,
                    44,
                    45,
                    46,
                    47,
                    48,
                    49,
                    50,
                    51,
                    52,
                    53,
                    54,
                    55,
                    56,
                    57,
                    58,
                    59,
                    60,
                    61,
                    62,
                    63,
                    64,
                    65,
                    66,
                    67,
                    68,
                    69,
                    70,
                    71,
                    72,
                    73,
                    74,
                    75,
                    76,
                    77,
                    78,
                    79,
                    80
                ]
            ],
            79
        ]
    ],
    "value_type":"owen"
}

==> pics/super_conductivity/test_super_conductivity_low_thres.json <==
{

  "example_tag" : "test_super_conductivity_low_thres",
    
  "dataset_path" : "datasets/super_conductivity/super_conductivity.csv",

  "dataset_header" : 0,

  "dataset_drop_index" : false,

  "exclusion_preds" : [],

  "data_train_proportion" : 0.9,

  "value_type" : "owen",

  "seed" : 123,

  "n_threads_expl" : 16,

  "expl_test"  : false,

  "expl_size"  : null,

  "ave_size"   : null,

  "partition_idx_list": null,

  "partition_idx_list_plot": null,

  "clust_size" : 30000,
  
  "model_key" : "0",

  "rashomon_ball_rel_radius" : 0.06,
  
  "n_iterations_random_models" : 1000,

  "n_accepted_random_models" : 25,

  "_comment" : "note thresholds are for Owen value computations. Shapley values are computed by default.",

  "thresholds" : [ 0.1, 0.2, 0.3, 0.4, 0.5, 0.55, 0.6, 0.65 ],

  "thresholds_idx_plot": [2,3,4,5,6,7],

  "model_params_dict": {

    "0": [ "CatBoost_regr", { "iterations": 300,
                      "min_data_in_leaf": 5,
                      "depth" : 8, 
                      "early_stopping_rounds" : null,                        
                      "subsample": 0.8,
                      "learning_rate": 0.1,
                      "verbose": false }, {"model_name" : "CatBoost", "model_label" : "$\\^f_1$"} ]
                      },   

   "bounds_dict" : { "iterations": [ [100, 500 ], "int" ],
                      "subsample": [ [0.5, 1.0 ], "float" ], 
                      "depth": [[4,10], "int" ],
                      "learning_rate": [ [0.025, 0.2], "float" ],
                      "rsm": [ [0.5, 0.1], "float" ]
                      },
  
   "max_ignored_features" : 8,

   "progress_bar_status" : true,
  
  "pipeline" :
    {
      "step_1_data_proc"             : 0,
      "step_2_mic_grouping"          : 0,
      "step_3_train"                 : 0,
      "step_4_explain"               : 0,
      "step_5_explain_postproc"      : 0,
      "step_6_plot"                  : 1
    }
}
